Gaussian Compression Stream: Principle and Preliminary Results

Random projections became popular tools to process big data. In particular, when applied to Nonnegative Matrix Factorization (NMF), it was shown that structured random projections were far more efficient than classical strategies based on Gaussian compression. However, they remain costly and might not fully benefit from recent fast random projection techniques. In this paper, we thus investigate an alternative to structured ran-om projections-named Gaussian compression stream-which (i) is based on Gaussian compressions only, (ii) can benefit from the above fast techniques, and (iii) is shown to be well-suited to NMF.

==> plots/Dat/Omega_10_nu_100_pass.dat <==
aS_V aS_GC aS_RSI aS_GC_RE neNMF_GC neNMF_RSI neNMF_GC_RE neNMF_V
0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264
0.0140877563078297 0.00709015857386539 0.0462811604499629 0.0075216887731218 0.00791138184556757 0.0138373409277473 0.00801736015907151 0.0143779370776598
0.00758047461920203 0.00424808679869288 0.00184339537310851 0.00438995754425642 0.00438457756246136 0.00254382823946586 0.00468168429765328 0.00673156674628783
0.00431448551548086 0.00268399197402569 0.000914347489501084 0.00273872486176195 0.00264538102849888 0.00120160967967506 0.00293696440673737 0.00389667969600079
0.00248996102462729 0.00168794573786099 0.000639827981458685 0.00174635366665779 0.00179319121838707 0.000847820134443914 0.0020277371326305 0.00227582085773943
0.00154240254404036 0.00116469158333025 0.000516340670547812 0.00118424493755331 0.00127578007626765 0.000669745313151074 0.00136300747796565 0.0014306932399835
0.00102700345514894 0.000854887768317805 0.000442444236042415 0.000836357416140724 0.000855476093652991 0.000561657823961439 0.0010396784141587 0.000957020482551579
0.000735342348995563 0.000641027513697061 0.000393090981898246 0.000651897308090872 0.000658103045939788 0.000489804271134139 0.000819540061110032 0.000678751524074953
0.000560593925888308 0.000503015498452646 0.000358240935317213 0.00057341504626269 0.000531880359354063 0.000449471701972707 0.000640400204961418 0.000519693243036414
0.000450974113094395 0.000422792511672074 0.000333967599922061 0.000511958995769255 0.000449703428842214 0.000419283402098659 0.000543509075450388 0.000425876683699735
0.000379560379398585 0.000379804370854083 0.000308645091596028 0.000444519818735074 0.000394749443345372 0.000383931926998213 0.00047218950980302 0.000366157510908017
0.000334925923984268 0.000345285478208722 0.000288308288136061 0.000396178699408086 0.000356708561068247 0.0003552713335318 0.000420071801247055 0.00032353216575673
0.000304261097360553 0.000315479933432731 0.000273488449082525 0.000346398099984834 0.000329180455395168 0.000333861368399876 0.000364482133054581 0.00029325006561456
0.000283007067273676 0.000286175365374902 0.000263863644491273 0.000277705584015174 0.000308241879888528 0.000316719915182796 0.000352262541235394 0.000270481856082617
0.000267444174595534 0.000261681098528862 0.000254876528265231 0.000267064085202995 0.000291581657219369 0.000306261360641199 0.000343988796343303 0.000253862449549521
0.000255324652614098 0.00025001089483723 0.000241492812851355 0.000263468607636512 0.000273782555682961 0.000292227539354567 0.000338665685919707 0.000243976708300824
0.000245293781998077 0.000240538918809271 0.00023202175293754 0.000261626077038563 0.000264848251874792 0.000275431571446237 0.000335566847235928 0.000236233016367268
0.000236526419441436 0.000229717258682343 0.000220853774998184 0.000260769521686371 0.000254369734855936 0.000259807810243185 0.000334136310396999 0.000229731571230565
0.000228512666950625 0.000215075496911201 0.000210671387673069 0.000260430847928254 0.000244968099219814 0.000250101466624075 0.000333770264320545 0.000224312639660743
0.000220957982979435 0.000202221596479917 0.000202681617334861 0.000257398684359336 0.000235498538475617 0.000241578265502244 0.000334181244821574 0.000219460490711559
0.000213684713555019 0.000195251948099 0.0001955494143863 0.000249030231354256 0.000226399613185847 0.000234157763618223 0.000335088909835564 0.000215029855360228
0.000206585328298553 0.000193964435779089 0.000189157940174117 0.000233972310014107 0.000217536322960885 0.000225076558062163 0.000332232479453026 0.000211200929858936
0.000199591650334153 0.000193001733758085 0.000183411335781074 0.000221671227153611 0.000208827020234442 0.000216822371205674 0.000322123783662789 0.000207596558783828
0.000192662497340088 0.000188756822932277 0.000178225841744002 0.000219926933762544 0.000200251101775789 0.000209012850545395 0.00030956929784115 0.000204188825031769
0.000185783036035487 0.000177605494517772 0.000173524750304127 0.000220232592943545 0.000191793469330152 0.000201581653372584 0.000299177904181501 0.000201070294584095
0.00017894846976908 0.000167111039958049 0.000167311927710813 0.000214296988782224 0.000183866883486689 0.000194759624887234 0.000289985755362811 0.000198073592521812
0.000173820972711577 0.000157208166351936 0.000159581829095154 0.000205929202522561 0.000176039669043991 0.000188218982987567 0.000281463851506996 0.000193271748752441
0.000169229247523726 0.000147836963015963 0.000151903669771492 0.000197699401501136 0.000168503450771088 0.000181932478045435 0.000273375189896392 0.000187196923331298
0.000164634173987689 0.000138984862891306 0.000144292959381258 0.000190855738939837 0.000160824268513476 0.00017587587460156 0.000265595333022078 0.000181014473484446
0.000160033323696476 0.000130922825759703 0.000136772342062857 0.000189144554200149 0.000153207205036279 0.000170286301164514 0.000258100941036037 0.000174359384631831
0.000155421225973367 0.00012705886833361 0.000129362036578133 0.000187947171503821 0.000145958435255976 0.000164869289721068 0.000250929543030531 0.000167591092544584
0.000150794009772638 0.000119787896687992 0.000122084262946053 0.00018478205606763 0.000138928863314133 0.000157314208723568 0.000239113238632031 0.000160709666538818
0.000146150984330035 0.000111812599513966 0.000114969109886874 0.000181674870332999 0.000132135673020238 0.000149850394800242 0.000227637670375978 0.00015372707303913
0.000141487774505643 0.000105295379238077 0.000108042775756015 0.000175071217970462 0.000125559296915969 0.000142525746133012 0.00021984541949871 0.000148382981305319
0.000136800458497629 9.95714334631832e-05 0.000101326479138196 0.000167353570858637 0.00011917025515473 0.000135346547402606 0.000205977571240783 0.000144600927239372
0.000132089743128405 9.39291031035807e-05 9.48406133498574e-05 0.000162737806440669 0.000113018171959212 0.00012832215797558 0.00019289267119693 0.000140813748848327
0.000127359451825375 8.84364349761992e-05 8.85997001066465e-05 0.000160316659848839 0.000107122708450338 0.000121460298855677 0.000191175636561512 0.000137018568754871
0.000122612270774749 8.31442677633269e-05 8.26157581942599e-05 0.000159524093161555 0.000101471900473791 0.000114771163197322 0.000189513645630694 0.000133213050211428
0.000117854728351207 7.82421852544647e-05 7.68992426288653e-05 0.000159956956259354 9.64367453596968e-05 0.000108262553702431 0.000187872009059917 0.000129396722474088
0.000113096537842182 7.45618852721786e-05 7.14614007168644e-05 0.000161137976231059 9.32598444719572e-05 0.000101942603024703 0.000186151918313484 0.000125568343588064
0.00010834867526061 7.12314040193483e-05 6.62627684005722e-05 0.000162688542335408 9.0603761206117e-05 9.58064773719028e-05 0.000184398785198576 0.000121728825223519
0.000103458128466856 6.82148324065905e-05 6.06935074075746e-05 0.000158767489837606 8.80149134669884e-05 8.98752348916912e-05 0.000184094837834677 0.000115685243703342
9.66577358408199e-05 6.5468774838957e-05 5.55306911483839e-05 0.000149950021086579 8.54622451987211e-05 8.41617429089353e-05 0.000182827768376073 0.000108904323009704
9.01333584239369e-05 6.29398806716379e-05 5.07655562359098e-05 0.000145975980199736 8.29150443605157e-05 7.8677748140108e-05 0.000183183609214905 0.000102328219862278
8.38984286420671e-05 6.06044402152304e-05 4.63866930299973e-05 0.000142493292815073 8.04488620986494e-05 7.33034469821144e-05 0.000169027145312235 9.59758093187746e-05
7.79678298552103e-05 5.84503304620024e-05 4.2369144129139e-05 0.000139332900227117 7.80182242960555e-05 6.84178870771504e-05 0.00015157789700926 9.03341683052059e-05
7.23433027402806e-05 5.3989775356333e-05 3.86901131191528e-05 0.000136397462343802 7.56335566196095e-05 6.36097727504128e-05 0.000141644604115018 8.4879056513539e-05
6.70224205886213e-05 4.94859344649961e-05 3.53277495898465e-05 0.000133631682454605 7.32825506091028e-05 5.9047835356754e-05 0.000140065715799019 7.96441406587222e-05
6.2005347839947e-05 4.53937023307678e-05 3.22619260329604e-05 0.000130972030797432 7.09810283327795e-05 5.47377011843308e-05 0.0001390706700584 7.46364670069747e-05
5.72922706863238e-05 4.16989471651779e-05 2.94759234235724e-05 0.000128379383528066 6.87948279954129e-05 5.06047811985616e-05 0.000138492067183914 6.98572230001293e-05
5.28802316998591e-05 3.83822776180238e-05 2.69483046827146e-05 0.000125826990523475 6.66467983760677e-05 4.67401484644346e-05 0.000138236968052982 6.5307595902652e-05
4.87592933663466e-05 3.58029210808559e-05 2.46543817840709e-05 0.000117578348838457 6.45500785766735e-05 4.31380519074677e-05 0.000134332434034818 6.09880009462479e-05
4.49221151920908e-05 3.39350159248392e-05 2.25728974965214e-05 0.00011193429282687 6.25033969942582e-05 3.9798314188967e-05 0.000126528565937037 5.68979812218786e-05
4.13611259164775e-05 3.22076075342993e-05 2.06862330552941e-05 0.000107500081355161 6.05163358428983e-05 3.66856075382227e-05 0.000121513685449791 5.30356580585395e-05
3.80620394953752e-05 3.06061087863676e-05 1.89783048351476e-05 0.00010364371697456 5.85881660358649e-05 3.38077071896947e-05 0.000117530197219363 4.93965945037407e-05
3.50124299601411e-05 2.91151483991379e-05 1.74328018522711e-05 0.00010011720012467 5.67218843639224e-05 3.11524282889049e-05 0.000114199639553734 4.59744622112055e-05
3.22012217479734e-05 2.7714033751357e-05 1.61085621271988e-05 9.67150612101904e-05 5.49139313015483e-05 2.87239391839946e-05 0.000111330083512968 4.2764482907913e-05
2.96139504687391e-05 2.63961830065713e-05 1.50925671182174e-05 9.33311401158595e-05 5.32208309135954e-05 2.64853372092623e-05 0.000108810175700455 3.97601492918653e-05
2.72368677672742e-05 2.51598826170595e-05 1.4282471429688e-05 8.99411349188911e-05 5.15948313457802e-05 2.49452199895295e-05 0.000106508551619304 3.6951477327878e-05
2.50578855801324e-05 2.40010219919306e-05 1.35746172712797e-05 8.65077631390823e-05 5.00385908455814e-05 2.3577580849859e-05 0.000104374750337667 3.4331435358527e-05
2.306504038172e-05 2.29213318863321e-05 1.29078880449347e-05 8.30575405628657e-05 4.85412778628333e-05 2.22888012653764e-05 0.000102333901420877 3.18928353467524e-05
2.14226849713354e-05 2.19177280638516e-05 1.22796787388971e-05 8.19048379768854e-05 4.71104214386923e-05 2.10793789891811e-05 0.000101195334245791 2.96266890844805e-05
2.00924484554192e-05 2.09825877306842e-05 1.16875314405763e-05 6.70107544836758e-05 4.57381438415429e-05 1.99447387641892e-05 9.68260649598031e-05 2.75234897882578e-05
1.88564409798288e-05 2.01144467531418e-05 1.11290666129339e-05 5.35715762628859e-05 4.41293739341392e-05 1.88805667309994e-05 9.25002891915234e-05 2.55747426521515e-05
1.77080826962805e-05 1.93076090686029e-05 1.04607609203095e-05 4.91171321482833e-05 4.13262840615295e-05 1.78579486473574e-05 8.84429119596362e-05 2.3778892622652e-05
1.66411597289797e-05 1.88420477303287e-05 9.78156247539006e-06 4.79277710735009e-05 3.87567653115527e-05 1.68493730582138e-05 8.44536351057462e-05 2.21963075350248e-05
1.56492742121237e-05 1.90989674868701e-05 9.15759156326638e-06 4.69219295200116e-05 3.64262762604027e-05 1.59079671504907e-05 8.04784046664428e-05 2.07302934281424e-05
1.47264101188815e-05 1.93716900684173e-05 8.58351746373985e-06 4.60610403207459e-05 3.43190619324227e-05 1.50287628122254e-05 7.64662475650028e-05 1.93717888971435e-05
1.38679359554776e-05 1.96612734576826e-05 8.05453668477022e-06 4.53067739373042e-05 3.24149528915272e-05 1.4206881410628e-05 7.24553260537686e-05 1.8179196233746e-05
1.306916353479e-05 1.99644496738464e-05 7.56664374413413e-06 4.34278657096032e-05 3.07509792347525e-05 1.34429105620317e-05 6.84848787155572e-05 1.70653496390268e-05
1.23253328216799e-05 2.02791741634112e-05 7.11609726818521e-06 4.07104809307909e-05 2.92644397183956e-05 1.27274097099272e-05 6.45765602210912e-05 1.60300607429798e-05
1.16325776982456e-05 2.06100767135646e-05 6.69942146648394e-06 3.84320747086753e-05 2.79051618391948e-05 1.20574259955106e-05 6.06782073765484e-05 1.50680743837605e-05
1.09867427156376e-05 2.09599918832187e-05 6.31373033573393e-06 3.58438497324634e-05 2.6919865854385e-05 1.14299852310623e-05 5.1635365458552e-05 1.41743650179022e-05
1.03841464606202e-05 2.13199634757031e-05 5.95625882126582e-06 3.36693123263584e-05 2.67207898074895e-05 1.08420096106207e-05 4.5610373980378e-05 1.33436219321993e-05
9.8215105441111e-06 2.16944551333542e-05 5.65697949841496e-06 3.18026463431055e-05 2.65285164800176e-05 1.02977953831782e-05 4.06975673066967e-05 1.25715798074314e-05
9.29605533794895e-06 2.20832115511327e-05 5.37722768389706e-06 3.01358825516382e-05 2.6344827235602e-05 9.80183215951444e-06 3.6633504603916e-05 1.18538217396683e-05
8.80500339234353e-06 2.24821383177634e-05 5.11483701478224e-06 2.86199036169027e-05 2.61704462580657e-05 9.33524103112855e-06 3.31403817355851e-05 1.11863599090747e-05
8.34560895822387e-06 2.28906583250325e-05 4.86848946569787e-06 2.72188460033227e-05 2.60054643887022e-05 8.90116200374912e-06 3.04497570181815e-05 1.05654202155103e-05
7.91575446230695e-06 2.33104591376335e-05 4.63702065353481e-06 2.59067267637031e-05 2.58496317270033e-05 8.49173469725882e-06 2.81095439865171e-05 9.9874194988454e-06
7.51345179903188e-06 2.36136904315684e-05 4.41938250683003e-06 2.46707079484237e-05 2.57017618033531e-05 8.10560116486199e-06 2.61265443119416e-05 9.45310434787387e-06
7.13675831393104e-06 2.30690394082964e-05 4.2145595965532e-06 2.35109696340986e-05 2.55596900271768e-05 7.74109632489005e-06 2.43619642095739e-05 8.97992024973197e-06
6.7837431831657e-06 2.25372361795226e-05 4.02166133368299e-06 2.16555920259135e-05 2.54221812005526e-05 7.39690543875442e-06 2.32629458258531e-05 8.5366595278567e-06
6.45263237770439e-06 2.20192772261398e-05 3.83991246409693e-06 1.93840088465103e-05 2.5289689787042e-05 7.07699839706902e-06 2.18426805623351e-05 8.12055881517744e-06
6.14182488871094e-06 2.15162794384298e-05 3.66857875115244e-06 1.76333463475607e-05 2.51636834195642e-05 6.77410379618636e-06 2.05040280762985e-05 7.72949308393001e-06
5.84985574938027e-06 2.10285897253985e-05 3.50696397532009e-06 1.63442932974788e-05 2.5044362382264e-05 6.48933151572669e-06 1.93469638412234e-05 7.38524063826402e-06
5.57535413073909e-06 2.05550068744103e-05 3.35444845040978e-06 1.52430097008283e-05 2.46189312241831e-05 6.23373962961941e-06 1.83372158881744e-05 7.05749634452412e-06
5.31710162477723e-06 2.00950009641413e-05 3.21043407328044e-06 1.42724950793682e-05 2.39541440830221e-05 5.99031903448662e-06 1.74347673877271e-05 6.74791481838384e-06
5.07401243245405e-06 1.96482969059213e-05 3.074297612594e-06 1.34019051424644e-05 2.33180553203088e-05 5.76495888252862e-06 1.66746636833122e-05 6.45547560215318e-06
4.84495920666575e-06 1.92141929149396e-05 2.94549981740425e-06 1.26139307834875e-05 2.27078480491829e-05 5.54972669498221e-06 1.59803567761914e-05 6.17914608829216e-06
4.60921984282865e-06 1.87921739218884e-05 2.82359707021798e-06 1.18939325348233e-05 2.21215018195359e-05 5.34460937277752e-06 1.53430989980884e-05 5.91792117967023e-06
4.32944935751916e-06 1.83813821772684e-05 2.70817644228781e-06 1.12363761932874e-05 2.15550877835337e-05 5.14910776403116e-06 1.47511562173484e-05 5.6708350268467e-06
4.07083666140505e-06 1.79811003766308e-05 2.59884748720344e-06 1.04550191917699e-05 2.10080612044565e-05 4.96905716210332e-06 1.40182400459793e-05 5.43697580412773e-06
3.8315223417983e-06 1.75910177727316e-05 2.49523715135328e-06 9.73089150155845e-06 2.04806321171058e-05 4.79805682574072e-06 1.29999239272617e-05 5.21842019703832e-06
3.60984623298687e-06 1.72115102217062e-05 2.39698199838124e-06 9.11669988305387e-06 1.99730090952785e-05 4.6467026310147e-06 1.22172313750658e-05 5.0168721582595e-06
3.40435883599557e-06 1.6842162021775e-05 2.30374212300884e-06 8.58356181874569e-06 1.95195186895736e-05 4.50096754912268e-06 1.15381456820728e-05 4.78325618087584e-06
3.21376942149129e-06 1.64831314225124e-05 2.21518736979324e-06 8.11400625037932e-06 1.90806304525365e-05 4.36111017208283e-06 1.09394312590463e-05 4.56428284971712e-06
3.03679815982152e-06 1.61348462736905e-05 2.13102158291506e-06 7.6989890656539e-06 1.86581116775354e-05 4.22687434273395e-06 1.04015875231849e-05 4.35873984016374e-06
2.87232562052115e-06 1.5797945773257e-05 2.05099167832117e-06 7.53715491920239e-06 1.82517336637732e-05 4.0980086921938e-06 9.88505810464974e-06 4.16569884011346e-06
2.7193210889154e-06 1.54715273138494e-05 1.97486089409338e-06 7.39915419207339e-06 1.78598573649934e-05 3.9806213054542e-06 9.32397363377839e-06 3.98423756319274e-06
2.57679845253287e-06 1.515497182836e-05 1.90237262454493e-06 7.28181453382293e-06 1.74811477484413e-05 3.86833882709317e-06 8.85662423191512e-06 3.81354158776835e-06
2.44395363369612e-06 1.48486349741256e-05 1.83331164066403e-06 7.18182230727539e-06 1.71149800749556e-05 3.76382515634004e-06 8.44205723181123e-06 3.65288092978019e-06


==> plots/Dat/Omega_10_nu_10_pass.dat <==
aS_V aS_GC aS_RSI aS_GC_RE neNMF_GC neNMF_RSI neNMF_GC_RE neNMF_V
0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264
0.0140877563078297 NaN 0.0462811604499629 NaN 0.00818515529085324 0.0138373409277473 0.00715930440554244 0.0143779370776598
0.00758047461920203 NaN 0.00184339537310851 NaN 0.00414028188133911 0.00254382823946586 0.00512891459895533 0.00673156674628783
0.00431448551548086 0.00386015389223066 0.000914347489501084 0.00307728975192489 0.0033614646544968 0.00120160967967506 0.00401552388501395 0.00389667969600079
0.00248996102462729 0.00355162490679769 0.000639827981458685 0.00256560292658282 0.00293684071617021 0.000847820134443914 0.00365429985013899 0.00227582085773943
0.00154240254404036 0.00332512451692481 0.000516340670547812 0.0021905084192133 0.00260426900076008 0.000669745313151074 0.00363635191482964 0.0014306932399835
0.00102700345514894 0.00306566564117291 0.000442444236042415 0.00193203708622161 0.00236720001060181 0.000561657823961439 0.00287456429033214 0.000957020482551579
0.000735342348995563 0.00303358870656493 0.000393090981898246 0.00181546657645073 0.00220780586365948 0.000489804271134139 0.00261567048002935 0.000678751524074953
0.000560593925888308 0.00318673786751283 0.000358240935317213 0.0018308740849134 0.00217277348267382 0.000449471701972707 0.00244363328413722 0.000519693243036414
0.000450974113094395 0.00302674020120512 0.000333967599922061 0.0018281906207734 0.00204744621117491 0.000419283402098659 0.00231090689613542 0.000425876683699735
0.000379560379398585 0.00283935107815531 0.000308645091596028 0.00191654511089252 0.0017996303505739 0.000383931926998213 0.00222598224251722 0.000366157510908017
0.000334925923984268 0.00262657050106251 0.000288308288136061 0.00185543000296151 0.00185510538590175 0.0003552713335318 0.00255117939801663 0.00032353216575673
0.000304261097360553 0.00246711548051838 0.000273488449082525 0.00147527470687642 0.00204149826332905 0.000333861368399876 0.00162250978153189 0.00029325006561456
0.000283007067273676 0.00266647992714059 0.000263863644491273 0.00140212638733238 0.0021489747264611 0.000316719915182796 0.00140194262008755 0.000270481856082617
0.000267444174595534 0.00275107290386961 0.000254876528265231 0.00145700605040315 0.00210860556793822 0.000306261360641199 0.00134220549943225 0.000253862449549521
0.000255324652614098 0.00277261325380552 0.000241492812851355 0.00145424162396168 0.00187827579358299 0.000292227539354567 0.0013426385013866 0.000243976708300824
0.000245293781998077 0.00273956961041091 0.00023202175293754 0.00155612486568112 0.0017221108861776 0.000275431571446237 0.00125851169135367 0.000236233016367268
0.000236526419441436 0.00267768439963159 0.000220853774998184 0.00164611203262021 0.00171600238489118 0.000259807810243185 0.00119997618941719 0.000229731571230565
0.000228512666950625 0.00260874791081553 0.000210671387673069 0.0017261215801337 0.00176153033095478 0.000250101466624075 0.00117489805552585 0.000224312639660743
0.000220957982979435 0.00253863668566125 0.000202681617334861 0.00170673164967668 0.00179959673357391 0.000241578265502244 0.0011851287220434 0.000219460490711559
0.000213684713555019 0.00249255631998337 0.0001955494143863 0.00156227282476812 0.00183903659524738 0.000234157763618223 0.0012023525596788 0.000215029855360228
0.000206585328298553 0.00251824197211405 0.000189157940174117 0.00118098539499528 0.00186947096200201 0.000225076558062163 0.00126464651509243 0.000211200929858936
0.000199591650334153 0.0025341827153285 0.000183411335781074 0.000912526277319545 0.00188090844117225 0.000216822371205674 0.0010323582113475 0.000207596558783828
0.000192662497340088 0.00253126587788986 0.000178225841744002 0.000953686067312245 0.00187871855367297 0.000209012850545395 0.000941315107964063 0.000204188825031769
0.000185783036035487 0.00250452722779154 0.000173524750304127 0.00106088587313827 0.00186198988217708 0.000201581653372584 0.000884000663024497 0.000201070294584095
0.00017894846976908 0.00248746843068084 0.000167311927710813 0.0010812453746804 0.0018302687353221 0.000194759624887234 0.000827554672322591 0.000198073592521812
0.000173820972711577 0.00246867769936549 0.000159581829095154 0.00108037550506911 0.00178777363863877 0.000188218982987567 0.000816052927555961 0.000193271748752441
0.000169229247523726 0.00243996546716781 0.000151903669771492 0.00107805927794767 0.00174160575656108 0.000181932478045435 0.000799258988047095 0.000187196923331298
0.000164634173987689 0.00240298017733717 0.000144292959381258 0.00110568914794437 0.0016985098348242 0.00017587587460156 0.000841010737652345 0.000181014473484446
0.000160033323696476 0.00236989363707175 0.000136772342062857 0.00113967827427531 0.0016995589229804 0.000170286301164514 0.000850905929489084 0.000174359384631831
0.000155421225973367 0.00234406575117203 0.000129362036578133 0.00117786765904524 0.00171010711959722 0.000164869289721068 0.000769164071519599 0.000167591092544584
0.000150794009772638 0.00234272054670595 0.000122084262946053 0.00109862997326324 0.00173103811217982 0.000157314208723568 0.000811957226016519 0.000160709666538818
0.000146150984330035 0.00231972545500793 0.000114969109886874 0.000860451482495333 0.0017508392366277 0.000149850394800242 0.000831540775969368 0.00015372707303913
0.000141487774505643 0.00226060750084456 0.000108042775756015 0.000752045689025902 0.00177527601065819 0.000142525746133012 0.000891808490310891 0.000148382981305319
0.000136800458497629 0.00231791417321706 0.000101326479138196 0.000748273093682851 0.00179971028686026 0.000135346547402606 0.000877893222332343 0.000144600927239372
0.000132089743128405 0.00239824724184581 9.48406133498574e-05 0.000780707662412834 0.00182172925575044 0.00012832215797558 0.000902378674983925 0.000140813748848327
0.000127359451825375 0.00245560017132527 8.85997001066465e-05 0.000909058930111417 0.00184213610268222 0.000121460298855677 0.00094711176382407 0.000137018568754871
0.000122612270774749 0.00240565080333909 8.26157581942599e-05 0.00104531363084793 0.00185940993165474 0.000114771163197322 0.00101211255587038 0.000133213050211428
0.000117854728351207 0.00234783751387234 7.68992426288653e-05 0.000995820904710801 0.00186888437995684 0.000108262553702431 0.00111005394309849 0.000129396722474088
0.000113096537842182 0.00228672316023035 7.14614007168644e-05 0.000966461282723936 0.0018695365642238 0.000101942603024703 0.00128794431248884 0.000125568343588064
0.00010834867526061 0.0022200420750327 6.62627684005722e-05 0.000951022294847453 0.00185417642669434 9.58064773719028e-05 0.00135810816860385 0.000121728825223519
0.000103458128466856 0.00214616910730816 6.06935074075746e-05 0.000894594368965425 0.00189909119832425 8.98752348916912e-05 0.00139742272553212 0.000115685243703342
9.66577358408199e-05 0.00206115951702922 5.55306911483839e-05 0.000779703183694816 0.00190525823922755 8.41617429089353e-05 0.000852292028214939 0.000108904323009704
9.01333584239369e-05 0.00209437613469389 5.07655562359098e-05 0.000745046761610904 0.00192091113588367 7.8677748140108e-05 0.000828634768873021 0.000102328219862278
8.38984286420671e-05 0.00209666366618571 4.63866930299973e-05 0.000783458692603022 0.00188082930297517 7.33034469821144e-05 0.000880512263082634 9.59758093187746e-05
7.79678298552103e-05 0.00207298825713155 4.2369144129139e-05 0.000851363240682152 0.00178421482999043 6.84178870771504e-05 0.000793529138305221 9.03341683052059e-05
7.23433027402806e-05 0.00203685580259391 3.86901131191528e-05 0.000891014855480052 0.00171107878012246 6.36097727504128e-05 0.000807963294766384 8.4879056513539e-05
6.70224205886213e-05 0.00201341230069216 3.53277495898465e-05 0.000945292866105571 0.00171934152355534 5.9047835356754e-05 0.000805583396168462 7.96441406587222e-05
6.2005347839947e-05 0.00201695149052421 3.22619260329604e-05 0.00107169686956537 0.00172901789439481 5.47377011843308e-05 0.000812275550829414 7.46364670069747e-05
5.72922706863238e-05 0.0020553096888829 2.94759234235724e-05 0.0010581774056259 0.00173762275212272 5.06047811985616e-05 0.000811403591912784 6.98572230001293e-05
5.28802316998591e-05 0.0021389370217501 2.69483046827146e-05 0.0010434780942416 0.00174583086550111 4.67401484644346e-05 0.000801303297825382 6.5307595902652e-05
4.87592933663466e-05 0.00228793146478568 2.46543817840709e-05 0.00100866303845877 0.00169953713994187 4.31380519074677e-05 0.000789633183878956 6.09880009462479e-05
4.49221151920908e-05 0.00248133760085594 2.25728974965214e-05 0.000852981928122512 0.00176205127653185 3.9798314188967e-05 0.000581547956202642 5.68979812218786e-05
4.13611259164775e-05 0.00236028790630529 2.06862330552941e-05 0.000857293724960232 0.00176992005284381 3.66856075382227e-05 0.000527130347110099 5.30356580585395e-05
3.80620394953752e-05 0.00225701959706259 1.89783048351476e-05 0.00089913429935525 0.00177797934808746 3.38077071896947e-05 0.00050608332157379 4.93965945037407e-05
3.50124299601411e-05 0.00221276258624077 1.74328018522711e-05 0.00102180719043366 0.00178663183388219 3.11524282889049e-05 0.00050645726534492 4.59744622112055e-05
3.22012217479734e-05 0.00221655149589435 1.61085621271988e-05 0.0010458570766724 0.00179676998226663 2.87239391839946e-05 0.000522552936948986 4.2764482907913e-05
2.96139504687391e-05 0.00224035659828854 1.50925671182174e-05 0.00117121817590266 0.00180864701988246 2.64853372092623e-05 0.00056393993761502 3.97601492918653e-05
2.72368677672742e-05 0.00226602349126661 1.4282471429688e-05 0.00117071045325969 0.00182146703312395 2.49452199895295e-05 0.000605597058498713 3.6951477327878e-05
2.50578855801324e-05 0.00228933057515431 1.35746172712797e-05 0.00115999931909895 0.00183455213125421 2.3577580849859e-05 0.000648463754668005 3.4331435358527e-05
2.306504038172e-05 0.00231212554087703 1.29078880449347e-05 0.00114542257475395 0.00184752515385093 2.22888012653764e-05 0.00069083096908478 3.18928353467524e-05
2.14226849713354e-05 0.00233918475681896 1.22796787388971e-05 0.00110483976965926 0.00186063233723338 2.10793789891811e-05 0.000730319685480098 2.96266890844805e-05
2.00924484554192e-05 0.00236589170193052 1.16875314405763e-05 0.000993279673443052 0.00187267084433932 1.99447387641892e-05 0.000595886081133837 2.75234897882578e-05
1.88564409798288e-05 0.0023974610473412 1.11290666129339e-05 0.000891168310872939 0.00188315246314138 1.88805667309994e-05 0.000605588241581149 2.55747426521515e-05
1.77080826962805e-05 0.00242833269633447 1.04607609203095e-05 0.000898987759295366 0.00185780952099914 1.78579486473574e-05 0.000619853376042053 2.3778892622652e-05
1.66411597289797e-05 0.00244844504145838 9.78156247539006e-06 0.000993668052026062 0.00182074982830041 1.68493730582138e-05 0.0006798282694133 2.21963075350248e-05
1.56492742121237e-05 0.0024701959702246 9.15759156326638e-06 0.00095947667253987 0.00178878765738841 1.59079671504907e-05 0.000756939514920932 2.07302934281424e-05
1.47264101188815e-05 0.00249026945351886 8.58351746373985e-06 0.000847955054229421 0.00180567141547696 1.50287628122254e-05 0.000830255068758954 1.93717888971435e-05
1.38679359554776e-05 0.00251635183059189 8.05453668477022e-06 0.000852452451675269 0.00184888369347349 1.4206881410628e-05 0.000801612193270914 1.8179196233746e-05
1.306916353479e-05 0.002586860709896 7.56664374413413e-06 0.00101605681205306 0.00188661106236812 1.34429105620317e-05 0.000773735708935723 1.70653496390268e-05
1.23253328216799e-05 0.00267313447971301 7.11609726818521e-06 0.00116568521076214 0.00187758688671678 1.27274097099272e-05 0.000838577410804146 1.60300607429798e-05
1.16325776982456e-05 0.00275604980952806 6.69942146648394e-06 0.000947313057135851 0.00186646444936277 1.20574259955106e-05 0.000858783108281748 1.50680743837605e-05
1.09867427156376e-05 0.00280882855516976 6.31373033573393e-06 0.000743034158708011 0.00185555436106317 1.14299852310623e-05 0.000748565506817885 1.41743650179022e-05
1.03841464606202e-05 0.00281909927793925 5.95625882126582e-06 0.000763136242007603 0.0018448375122757 1.08420096106207e-05 0.000693990982838934 1.33436219321993e-05
9.8215105441111e-06 0.0027916392794288 5.65697949841496e-06 0.000819415329009774 0.00179926985673523 1.02977953831782e-05 0.000739605322250294 1.25715798074314e-05
9.29605533794895e-06 0.00272574493834232 5.37722768389706e-06 0.000806601089774431 0.00173816923839579 9.80183215951444e-06 0.000803900282405672 1.18538217396683e-05
8.80500339234353e-06 0.00265365379759741 5.11483701478224e-06 0.000779304700120389 0.0017321252952227 9.33524103112855e-06 0.000877945117852681 1.11863599090747e-05
8.34560895822387e-06 0.00259571961680919 4.86848946569787e-06 0.000832287566500779 0.00175023929933856 8.90116200374912e-06 0.000913228904597558 1.05654202155103e-05
7.91575446230695e-06 0.00263001674114669 4.63702065353481e-06 0.000880371049737922 0.00176693009759381 8.49173469725882e-06 0.000955077528444134 9.9874194988454e-06
7.51345179903188e-06 0.002922942836602 4.41938250683003e-06 0.000927330846601864 0.00176450551629837 8.10560116486199e-06 0.000995049967261493 9.45310434787387e-06
7.13675831393104e-06 0.00317171811189771 4.2145595965532e-06 0.000971598924304766 0.00175077685262723 7.74109632489005e-06 0.00103834475475748 8.97992024973197e-06
6.7837431831657e-06 0.0033438931399448 4.02166133368299e-06 0.000901674491629685 0.00173359190199461 7.39690543875442e-06 0.00108941156886778 8.5366595278567e-06
6.45263237770439e-06 0.00332442559012676 3.83991246409693e-06 0.000883501580826285 0.00171163121985582 7.07699839706902e-06 0.000698336584091977 8.12055881517744e-06
6.14182488871094e-06 0.0033080511128086 3.66857875115244e-06 0.000731512763638463 0.00170414401264716 6.77410379618636e-06 0.000690117902078381 7.72949308393001e-06
5.84985574938027e-06 0.00329332646575601 3.50696397532009e-06 0.000760042941146729 0.00173328689730559 6.48933151572669e-06 0.000657597431853797 7.38524063826402e-06
5.57535413073909e-06 0.00328469047393309 3.35444845040978e-06 0.000831655339592386 0.00177527273716965 6.23373962961941e-06 0.000668075365319716 7.05749634452412e-06
5.31710162477723e-06 0.00328490885767948 3.21043407328044e-06 0.000853209389319981 0.00180583215593242 5.99031903448662e-06 0.000739363379351418 6.74791481838384e-06
5.07401243245405e-06 0.00329355006490248 3.074297612594e-06 0.000798348717602479 0.00181740867272828 5.76495888252862e-06 0.000826343545159559 6.45547560215318e-06
4.84495920666575e-06 0.00329699870645949 2.94549981740425e-06 0.000848524509991721 0.00181486686825808 5.54972669498221e-06 0.000893821493544914 6.17914608829216e-06
4.60921984282865e-06 0.003292278313085 2.82359707021798e-06 0.000893154390837644 0.00181233213001207 5.34460937277752e-06 0.000942663053470988 5.91792117967023e-06
4.32944935751916e-06 0.00328369921360399 2.70817644228781e-06 0.000862461942934144 0.0018098728864692 5.14910776403116e-06 0.000944810032537376 5.6708350268467e-06
4.07083666140505e-06 0.00327566692735779 2.59884748720344e-06 0.000949161449587417 0.00180753530350968 4.96905716210332e-06 0.000997397355118176 5.43697580412773e-06
3.8315223417983e-06 0.00326135665949751 2.49523715135328e-06 0.00081947517045101 0.00180523510528743 4.79805682574072e-06 0.000783513930791171 5.21842019703832e-06
3.60984623298687e-06 0.00324322153880381 2.39698199838124e-06 0.000767347049505943 0.00180276303238072 4.6467026310147e-06 0.000715280248907438 5.0168721582595e-06
3.40435883599557e-06 0.00322222939902842 2.30374212300884e-06 0.00085074261046064 0.00180016350139016 4.50096754912268e-06 0.000737709137155472 4.78325618087584e-06
3.21376942149129e-06 0.00318470459126883 2.21518736979324e-06 0.000742740739265888 0.00179758179505065 4.36111017208283e-06 0.000734797470199734 4.56428284971712e-06
3.03679815982152e-06 0.00312113408926132 2.13102158291506e-06 0.000696644731065966 0.00179503634148866 4.22687434273395e-06 0.00077926415615253 4.35873984016374e-06
2.87232562052115e-06 0.00301334095462526 2.05099167832117e-06 0.000686354036828516 0.00179250870456524 4.0980086921938e-06 0.000809141726512058 4.16569884011346e-06
2.7193210889154e-06 0.00291517482843396 1.97486089409338e-06 0.000711054151805453 0.00179014965982575 3.9806213054542e-06 0.000832461445193071 3.98423756319274e-06
2.57679845253287e-06 0.00290906266250445 1.90237262454493e-06 0.000785018243631683 0.00178795501327064 3.86833882709317e-06 0.000848405101767625 3.81354158776835e-06
2.44395363369612e-06 0.00291340270745613 1.83331164066403e-06 0.000909634412123398 0.00178591954912488 3.76382515634004e-06 0.000861544709229476 3.65288092978019e-06


==> plots/Dat/Omega_10_nu_150_pass.dat <==
aS_V aS_GC aS_RSI aS_GC_RE neNMF_GC neNMF_RSI neNMF_GC_RE neNMF_V
0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264
0.0140877563078297 0.00849664586481612 0.0462811604499629 0.0078315793864688 0.00887067519626263 0.0138373409277473 0.00899355825941941 0.0143779370776598
0.00758047461920203 0.00471066835019727 0.00184339537310851 0.00483440032855879 0.00496595912413138 0.00254382823946586 0.00545020504085123 0.00673156674628783
0.00431448551548086 0.00285927045241349 0.000914347489501084 0.00285237489006684 0.00280449501610137 0.00120160967967506 0.00315653361790838 0.00389667969600079
0.00248996102462729 0.00185254004900648 0.000639827981458685 0.00178326135080305 0.00176987758433201 0.000847820134443914 0.00194593888147946 0.00227582085773943
0.00154240254404036 0.00122387982058168 0.000516340670547812 0.00120435231681423 0.0011883972790857 0.000669745313151074 0.00130221304199459 0.0014306932399835
0.00102700345514894 0.000881056866865706 0.000442444236042415 0.000853700471836926 0.000840214995814018 0.000561657823961439 0.000942088117565573 0.000957020482551579
0.000735342348995563 0.000674249240736856 0.000393090981898246 0.000675901724614324 0.000661192546928495 0.000489804271134139 0.00071616215588951 0.000678751524074953
0.000560593925888308 0.000526195703968668 0.000358240935317213 0.000557425274704751 0.000547097435185285 0.000449471701972707 0.000581669098632486 0.000519693243036414
0.000450974113094395 0.000436514310229106 0.000333967599922061 0.000475917636471134 0.000450018724557321 0.000419283402098659 0.000483568076474567 0.000425876683699735
0.000379560379398585 0.000381118571679764 0.000308645091596028 0.000419104103473131 0.000390437103351238 0.000383931926998213 0.000444204429528674 0.000366157510908017
0.000334925923984268 0.000356318483864597 0.000288308288136061 0.000364999504956158 0.000363795940779948 0.0003552713335318 0.000412745770877777 0.00032353216575673
0.000304261097360553 0.000341147668361206 0.000273488449082525 0.000309173582319963 0.000337402729491991 0.000333861368399876 0.000321699701464923 0.00029325006561456
0.000283007067273676 0.000331627909940645 0.000263863644491273 0.000287600127699633 0.000312599817126989 0.000316719915182796 0.000278900124209981 0.000270481856082617
0.000267444174595534 0.000324358373268075 0.000254876528265231 0.00026685996425584 0.000293679484872716 0.000306261360641199 0.000259404894478758 0.000253862449549521
0.000255324652614098 0.000318463243689669 0.000241492812851355 0.00024590541424549 0.000278742839448242 0.000292227539354567 0.00024399011432508 0.000243976708300824
0.000245293781998077 0.000306223836368538 0.00023202175293754 0.000229178156139802 0.000267239948697204 0.000275431571446237 0.000231044472792942 0.000236233016367268
0.000236526419441436 0.000291988750481723 0.000220853774998184 0.000215384108583765 0.000260516044118377 0.000259807810243185 0.000219485714682858 0.000229731571230565
0.000228512666950625 0.000277853746170491 0.000210671387673069 0.000210388155747962 0.000254738269163408 0.000250101466624075 0.000208695556365567 0.000224312639660743
0.000220957982979435 0.000263550566632853 0.000202681617334861 0.00020861520433742 0.000249620986842203 0.000241578265502244 0.000198634803670337 0.000219460490711559
0.000213684713555019 0.000253674020043231 0.0001955494143863 0.000207321111115305 0.00024525355447937 0.000234157763618223 0.000192414643075545 0.000215029855360228
0.000206585328298553 0.000251003608318729 0.000189157940174117 0.000199893717899372 0.000241247444620673 0.000225076558062163 0.000186541915444653 0.000211200929858936
0.000199591650334153 0.000248593965429733 0.000183411335781074 0.00019420714787889 0.000237466318749105 0.000216822371205674 0.00017712357731608 0.000207596558783828
0.000192662497340088 0.000246380890447991 0.000178225841744002 0.000190086524960809 0.000233873591609617 0.000209012850545395 0.000167621361228892 0.000204188825031769
0.000185783036035487 0.000244308014701247 0.000173524750304127 0.000186848101749676 0.000230650736541329 0.000201581653372584 0.000158904454979368 0.000201070294584095
0.00017894846976908 0.000242346511692392 0.000167311927710813 0.000184202979882557 0.000227546711460253 0.000194759624887234 0.00014936415611433 0.000198073592521812
0.000173820972711577 0.000240464482517168 0.000159581829095154 0.000176954364092607 0.000224509117578982 0.000188218982987567 0.000142929331001802 0.000193271748752441
0.000169229247523726 0.000238626412739863 0.000151903669771492 0.00017497817519957 0.000221533301132831 0.000181932478045435 0.000135359025398186 0.000187196923331298
0.000164634173987689 0.000236808317142369 0.000144292959381258 0.000166128401725961 0.00021862022360559 0.00017587587460156 0.000127967327377778 0.000181014473484446
0.000160033323696476 0.000234992701104049 0.000136772342062857 0.000157764210570817 0.000215976868568412 0.000170286301164514 0.000120759684230752 0.000174359384631831
0.000155421225973367 0.000233169671435701 0.000129362036578133 0.000149803135924946 0.000213390055901832 0.000164869289721068 0.000113754945954033 0.000167591092544584
0.000150794009772638 0.000231340935846135 0.000122084262946053 0.000145606416408779 0.000210973528979712 0.000157314208723568 0.000106875313766973 0.000160709666538818
0.000146150984330035 0.000229498410724494 0.000114969109886874 0.000136214159724998 0.000209898961042336 0.000149850394800242 9.97511263872107e-05 0.00015372707303913
0.000141487774505643 0.000227641386242136 0.000108042775756015 0.000127498297384986 0.000208964343354643 0.000142525746133012 9.3330727825122e-05 0.000148382981305319
0.000136800458497629 0.00022319166962612 0.000101326479138196 0.000122302871910477 0.000208080713782914 0.000135346547402606 8.55289056987225e-05 0.000144600927239372
0.000132089743128405 0.000215941492987912 9.48406133498574e-05 0.000117630316050862 0.000207230732155525 0.00012832215797558 7.82215501918393e-05 0.000140813748848327
0.000127359451825375 0.000208994489722144 8.85997001066465e-05 0.000113262985809594 0.000206407527282893 0.000121460298855677 7.16560778659895e-05 0.000137018568754871
0.000122612270774749 0.000202348729444769 8.26157581942599e-05 0.000109160128212251 0.00020560536580349 0.000114771163197322 6.57792571194461e-05 0.000133213050211428
0.000117854728351207 0.000196001885324219 7.68992426288653e-05 0.0001052915605956 0.000204820018554937 0.000108262553702431 6.04225248986473e-05 0.000129396722474088
0.000113096537842182 0.000189903430669886 7.14614007168644e-05 0.000101626163231261 0.000203701151408638 0.000101942603024703 5.55986691056637e-05 0.000125568343588064
0.00010834867526061 0.000184032311831241 6.62627684005722e-05 9.81435114794696e-05 0.000201301033864104 9.58064773719028e-05 5.11965167921151e-05 0.000121728825223519
0.000103458128466856 0.000178332239293982 6.06935074075746e-05 9.52972477484015e-05 0.000198448735966973 8.98752348916912e-05 4.70509168004562e-05 0.000115685243703342
9.66577358408199e-05 0.000172781720673411 5.55306911483839e-05 8.77816561133047e-05 0.000188771119532957 8.41617429089353e-05 4.25251091025786e-05 0.000108904323009704
9.01333584239369e-05 0.000167340353430909 5.07655562359098e-05 8.0972568681643e-05 0.000183220885174655 7.8677748140108e-05 3.83376212108982e-05 0.000102328219862278
8.38984286420671e-05 0.000161981651222112 4.63866930299973e-05 7.47276389708045e-05 0.00018124327274116 7.33034469821144e-05 3.4786672909901e-05 9.59758093187746e-05
7.79678298552103e-05 0.000156691559617373 4.2369144129139e-05 6.89784314008099e-05 0.000179290478520415 6.84178870771504e-05 3.17126368133724e-05 9.03341683052059e-05
7.23433027402806e-05 0.000151470453726623 3.86901131191528e-05 6.36834041447835e-05 0.000177360920342314 6.36097727504128e-05 2.90227218404676e-05 8.4879056513539e-05
6.70224205886213e-05 0.000146290017304666 3.53277495898465e-05 5.88093658211048e-05 0.000175452562256773 5.9047835356754e-05 2.66269965440341e-05 7.96441406587222e-05
6.2005347839947e-05 0.000141129034233123 3.22619260329604e-05 5.43280442185053e-05 0.000173565687065233 5.47377011843308e-05 2.46993402107729e-05 7.46364670069747e-05
5.72922706863238e-05 0.000135971549474834 2.94759234235724e-05 5.02168995214781e-05 0.000171675986684637 5.06047811985616e-05 2.29652150406835e-05 6.98572230001293e-05
5.28802316998591e-05 0.000130834739118109 2.69483046827146e-05 4.64564199407697e-05 0.000163485794698079 4.67401484644346e-05 2.13829293971746e-05 6.5307595902652e-05
4.87592933663466e-05 0.000125702058324187 2.46543817840709e-05 4.22311192726562e-05 0.000155583931533222 4.31380519074677e-05 2.03946229533157e-05 6.09880009462479e-05
4.49221151920908e-05 0.000120597437305048 2.25728974965214e-05 3.99332206855345e-05 0.000147972600738815 3.9798314188967e-05 1.92760204154936e-05 5.68979812218786e-05
4.13611259164775e-05 0.000116627061111439 2.06862330552941e-05 3.7878412280969e-05 0.000140614297867515 3.66856075382227e-05 1.77587357165779e-05 5.30356580585395e-05
3.80620394953752e-05 0.000112784888081738 1.89783048351476e-05 3.60246016764153e-05 0.000133499846154916 3.38077071896947e-05 1.64152880653989e-05 4.93965945037407e-05
3.50124299601411e-05 0.00010900970630183 1.74328018522711e-05 3.43448857760638e-05 0.000126662216372489 3.11524282889049e-05 1.51776099476266e-05 4.59744622112055e-05
3.22012217479734e-05 0.000105308735929551 1.61085621271988e-05 3.28143196058889e-05 0.000120100954625809 2.87239391839946e-05 1.40801922263964e-05 4.2764482907913e-05
2.96139504687391e-05 0.000101690893164758 1.50925671182174e-05 3.14134318036429e-05 0.000113798164070834 2.64853372092623e-05 1.31220377356259e-05 3.97601492918653e-05
2.72368677672742e-05 9.81558012136913e-05 1.4282471429688e-05 3.01311330389708e-05 0.000107724164678229 2.49452199895295e-05 1.22683044528539e-05 3.6951477327878e-05
2.50578855801324e-05 9.46849709922076e-05 1.35746172712797e-05 2.89522379412179e-05 0.000101878836947785 2.3577580849859e-05 1.15038860335988e-05 3.4331435358527e-05
2.306504038172e-05 9.12772375193746e-05 1.29078880449347e-05 2.78636193903328e-05 9.62316363063876e-05 2.22888012653764e-05 1.08325784728311e-05 3.18928353467524e-05
2.14226849713354e-05 8.79361388574956e-05 1.22796787388971e-05 2.60440595350776e-05 9.07623245000867e-05 2.10793789891811e-05 1.01650691046887e-05 2.96266890844805e-05
2.00924484554192e-05 8.46565102189049e-05 1.16875314405763e-05 2.34135815188539e-05 8.54409189403474e-05 1.99447387641892e-05 9.47485218673282e-06 2.75234897882578e-05
1.88564409798288e-05 8.14566424601702e-05 1.11290666129339e-05 2.12252429004899e-05 8.0700726581046e-05 1.88805667309994e-05 8.88022355485994e-06 2.55747426521515e-05
1.77080826962805e-05 7.83388906977329e-05 1.04607609203095e-05 1.93708427239043e-05 7.61863320678605e-05 1.78579486473574e-05 8.35943490475261e-06 2.3778892622652e-05
1.66411597289797e-05 7.53103187688665e-05 9.78156247539006e-06 1.7770179418058e-05 7.18804571675924e-05 1.68493730582138e-05 7.89818442154914e-06 2.21963075350248e-05
1.56492742121237e-05 7.14009252943228e-05 9.15759156326638e-06 1.63694336185237e-05 6.77758483650942e-05 1.59079671504907e-05 7.47940345418118e-06 2.07302934281424e-05
1.47264101188815e-05 6.72090846760946e-05 8.58351746373985e-06 1.51357769961482e-05 6.38762643400737e-05 1.50287628122254e-05 7.10680917652557e-06 1.93717888971435e-05
1.38679359554776e-05 6.32799947450847e-05 8.05453668477022e-06 1.40336913358269e-05 6.01800564921574e-05 1.4206881410628e-05 6.77302615013547e-06 1.8179196233746e-05
1.306916353479e-05 5.96054278083248e-05 7.56664374413413e-06 1.30413662181588e-05 5.66894258223407e-05 1.34429105620317e-05 6.46475963678184e-06 1.70653496390268e-05
1.23253328216799e-05 5.61785561542503e-05 7.11609726818521e-06 1.2146099897365e-05 5.33978677957878e-05 1.27274097099272e-05 6.17953628483924e-06 1.60300607429798e-05
1.16325776982456e-05 5.29663425138339e-05 6.69942146648394e-06 1.15176434700439e-05 5.1232747325263e-05 1.20574259955106e-05 6.02325439080203e-06 1.50680743837605e-05
1.09867427156376e-05 4.99452513429213e-05 6.31373033573393e-06 1.08030449539469e-05 4.97680143526785e-05 1.14299852310623e-05 5.81220844856975e-06 1.41743650179022e-05
1.03841464606202e-05 4.70995461665105e-05 5.95625882126582e-06 1.01703293993671e-05 4.83532572103007e-05 1.08420096106207e-05 5.66559722385003e-06 1.33436219321993e-05
9.8215105441111e-06 4.44290201804931e-05 5.65697949841496e-06 9.60126484107421e-06 4.69890872267376e-05 1.02977953831782e-05 5.54954241305578e-06 1.25715798074314e-05
9.29605533794895e-06 4.19312601702247e-05 5.37722768389706e-06 9.08316708898363e-06 4.57179330528956e-05 9.80183215951444e-06 5.45563008878084e-06 1.18538217396683e-05
8.80500339234353e-06 3.96080957942374e-05 5.11483701478224e-06 8.60860950078897e-06 4.44891875583358e-05 9.33524103112855e-06 5.37996869649616e-06 1.11863599090747e-05
8.34560895822387e-06 3.74518480304613e-05 4.86848946569787e-06 8.17086605006246e-06 4.33028242462825e-05 8.90116200374912e-06 5.31828178858219e-06 1.05654202155103e-05
7.91575446230695e-06 3.54403617465284e-05 4.63702065353481e-06 7.76573819137353e-06 4.21565775289397e-05 8.49173469725882e-06 5.26913046590815e-06 9.9874194988454e-06
7.51345179903188e-06 3.35687128584876e-05 4.41938250683003e-06 7.4300926692219e-06 4.10576474040264e-05 8.10560116486199e-06 5.19187326268951e-06 9.45310434787387e-06
7.13675831393104e-06 3.18226720924097e-05 4.2145595965532e-06 7.16862412845445e-06 4.00229708985598e-05 7.74109632489005e-06 5.02045629071175e-06 8.97992024973197e-06
6.7837431831657e-06 3.01928851152947e-05 4.02166133368299e-06 6.9144408107996e-06 3.90208150152434e-05 7.39690543875442e-06 4.77130320951861e-06 8.5366595278567e-06
6.45263237770439e-06 2.86705081394208e-05 3.83991246409693e-06 6.80471173481301e-06 3.80489956973126e-05 7.07699839706902e-06 4.47965987696934e-06 8.12055881517744e-06
6.14182488871094e-06 2.72445029918349e-05 3.66857875115244e-06 6.45963618562656e-06 3.710469722889e-05 6.77410379618636e-06 4.28770850746468e-06 7.72949308393001e-06
5.84985574938027e-06 2.59075057694545e-05 3.50696397532009e-06 6.11091669493529e-06 3.61869368556319e-05 6.48933151572669e-06 4.14111521137791e-06 7.38524063826402e-06
5.57535413073909e-06 2.46595099657043e-05 3.35444845040978e-06 5.8159050927788e-06 3.52947323398117e-05 6.23373962961941e-06 4.02460895594977e-06 7.05749634452412e-06
5.31710162477723e-06 2.34934850921394e-05 3.21043407328044e-06 5.56299845422327e-06 3.44292069712647e-05 5.99031903448662e-06 3.92555721769563e-06 6.74791481838384e-06
5.07401243245405e-06 2.24016483903207e-05 3.074297612594e-06 5.34422820507415e-06 3.35906784612011e-05 5.76495888252862e-06 3.83990290225934e-06 6.45547560215318e-06
4.84495920666575e-06 2.13821916342111e-05 2.94549981740425e-06 5.15285216231943e-06 3.27787383163353e-05 5.54972669498221e-06 3.77338452691982e-06 6.17914608829216e-06
4.60921984282865e-06 2.04315502588437e-05 2.82359707021798e-06 4.98430270772263e-06 3.19936774850572e-05 5.34460937277752e-06 3.71659423742303e-06 5.91792117967023e-06
4.32944935751916e-06 1.95467556789959e-05 2.70817644228781e-06 4.83377968807475e-06 3.12663751496396e-05 5.14910776403116e-06 3.6702052733504e-06 5.6708350268467e-06
4.07083666140505e-06 1.87235376496754e-05 2.59884748720344e-06 4.64880616076688e-06 3.05625804666215e-05 4.96905716210332e-06 3.62736055955326e-06 5.43697580412773e-06
3.8315223417983e-06 1.79545191941167e-05 2.49523715135328e-06 4.4005836566595e-06 2.98844959243882e-05 4.79805682574072e-06 3.47264362208914e-06 5.21842019703832e-06
3.60984623298687e-06 1.72391151085887e-05 2.39698199838124e-06 4.17976570323613e-06 2.92324500428601e-05 4.6467026310147e-06 3.30302470560104e-06 5.0168721582595e-06
3.40435883599557e-06 1.65706766898024e-05 2.30374212300884e-06 3.98153055416397e-06 2.83677100923606e-05 4.50096754912268e-06 3.1544693250704e-06 4.78325618087584e-06
3.21376942149129e-06 1.59448018303112e-05 2.21518736979324e-06 3.80276954233036e-06 2.68463717894314e-05 4.36111017208283e-06 3.01873723217152e-06 4.56428284971712e-06
3.03679815982152e-06 1.53568347841448e-05 2.13102158291506e-06 3.64105656315122e-06 2.54217733940381e-05 4.22687434273395e-06 2.90438345543383e-06 4.35873984016374e-06
2.87232562052115e-06 1.47523424878724e-05 2.05099167832117e-06 3.49381095245227e-06 2.40932098890943e-05 4.0980086921938e-06 2.7807926216136e-06 4.16569884011346e-06
2.7193210889154e-06 1.41632411825215e-05 1.97486089409338e-06 3.3594202265174e-06 2.28547422931787e-05 3.9806213054542e-06 2.66804025973403e-06 3.98423756319274e-06
2.57679845253287e-06 1.36114296158657e-05 1.90237262454493e-06 3.23616183159467e-06 2.17004367482951e-05 3.86833882709317e-06 2.5653131181007e-06 3.81354158776835e-06
2.44395363369612e-06 1.30944969708978e-05 1.83331164066403e-06 3.12271068386937e-06 2.06238858131163e-05 3.76382515634004e-06 2.47111684379975e-06 3.65288092978019e-06


==> plots/Dat/Omega_10_nu_50_pass.dat <==
aS_V aS_GC aS_RSI aS_GC_RE neNMF_GC neNMF_RSI neNMF_GC_RE neNMF_V
0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264
0.0140877563078297 0.00661333217798507 0.0462811604499629 0.00690487555410889 0.00658639631238563 0.0138373409277473 0.00606005678852955 0.0143779370776598
0.00758047461920203 0.00351142720896102 0.00184339537310851 0.00430702087474411 0.00392217929778596 0.00254382823946586 0.00358182310587419 0.00673156674628783
0.00431448551548086 0.00214945103176139 0.000914347489501084 0.00252084087958855 0.00241757093535624 0.00120160967967506 0.00236264381952269 0.00389667969600079
0.00248996102462729 0.00162053153219163 0.000639827981458685 0.00185539488180698 0.00165596075949903 0.000847820134443914 0.00170777436395846 0.00227582085773943
0.00154240254404036 0.00125518084004119 0.000516340670547812 0.00137406783047833 0.00124409812179658 0.000669745313151074 0.00132443656667195 0.0014306932399835
0.00102700345514894 0.00100528046348391 0.000442444236042415 0.00112238583732484 0.00101515096685041 0.000561657823961439 0.00101664984524853 0.000957020482551579
0.000735342348995563 0.000865205906815364 0.000393090981898246 0.000875434254878565 0.000861929442168232 0.000489804271134139 0.000816716847531393 0.000678751524074953
0.000560593925888308 0.000743055425562554 0.000358240935317213 0.000745884074106456 0.000805260309553563 0.000449471701972707 0.000644811331904275 0.000519693243036414
0.000450974113094395 0.000626938732396297 0.000333967599922061 0.000658699238950575 0.000733344430299661 0.000419283402098659 0.000589368625829643 0.000425876683699735
0.000379560379398585 0.000559984690418865 0.000308645091596028 0.00059506741219057 0.00067428585121471 0.000383931926998213 0.00051984526196831 0.000366157510908017
0.000334925923984268 0.000535233082099145 0.000288308288136061 0.000499156318098944 0.000630760015161193 0.0003552713335318 0.00048342354657801 0.00032353216575673
0.000304261097360553 0.000493844291248595 0.000273488449082525 0.000458460346884673 0.000593962711343471 0.000333861368399876 0.000395267292443559 0.00029325006561456
0.000283007067273676 0.000478892089819028 0.000263863644491273 0.000428992775036373 0.000540627186493492 0.000316719915182796 0.000376330667781045 0.000270481856082617
0.000267444174595534 0.000468042677508438 0.000254876528265231 0.000405886308871052 0.000494403147994551 0.000306261360641199 0.000360288105824466 0.000253862449549521
0.000255324652614098 0.000459128707933767 0.000241492812851355 0.000387912180382028 0.000460771652452551 0.000292227539354567 0.000349511075574512 0.000243976708300824
0.000245293781998077 0.000451314371116002 0.00023202175293754 0.000373357654977286 0.000436808366319879 0.000275431571446237 0.000352153531364452 0.000236233016367268
0.000236526419441436 0.000443998934414529 0.000220853774998184 0.000361374686644272 0.000419191584620733 0.000259807810243185 0.000345079150120829 0.000229731571230565
0.000228512666950625 0.000431387509870239 0.000210671387673069 0.000343993605176468 0.000411697988424441 0.000250101466624075 0.000335953170889461 0.000224312639660743
0.000220957982979435 0.000411069334471702 0.000202681617334861 0.000343115430701689 0.000407575952335738 0.000241578265502244 0.000328490301289008 0.000219460490711559
0.000213684713555019 0.000393593101178872 0.0001955494143863 0.000336547864898614 0.000402007251035179 0.000234157763618223 0.000321792874915569 0.000215029855360228
0.000206585328298553 0.000381585732874829 0.000189157940174117 0.000303533569477897 0.000390395657332059 0.000225076558062163 0.000299064927005065 0.000211200929858936
0.000199591650334153 0.000372445980536396 0.000183411335781074 0.000286690845727163 0.000387159072967447 0.000216822371205674 0.000254879466199357 0.000207596558783828
0.000192662497340088 0.000362907518554705 0.000178225841744002 0.000268562602443514 0.000384657557261814 0.000209012850545395 0.000231934913186208 0.000204188825031769
0.000185783036035487 0.000353243702401062 0.000173524750304127 0.000257408199437622 0.000382629739128739 0.000201581653372584 0.00022255432294002 0.000201070294584095
0.00017894846976908 0.00034371458091042 0.000167311927710813 0.000250232598085289 0.000380390868717652 0.000194759624887234 0.000215475398387586 0.000198073592521812
0.000173820972711577 0.000339204930516938 0.000159581829095154 0.000244865120371698 0.000380596430077115 0.000188218982987567 0.000209630048360313 0.000193271748752441
0.000169229247523726 0.00033726480934952 0.000151903669771492 0.000240132591451279 0.000383619725214474 0.000181932478045435 0.000204857569613625 0.000187196923331298
0.000164634173987689 0.000335828177528541 0.000144292959381258 0.000235530168426177 0.000387175518029 0.00017587587460156 0.000200478228256682 0.000181014473484446
0.000160033323696476 0.000334824699317577 0.000136772342062857 0.000232098576591821 0.000391076704855789 0.000170286301164514 0.000196774633081606 0.000174359384631831
0.000155421225973367 0.000334104583574062 0.000129362036578133 0.000232483076598239 0.000390877956781475 0.000164869289721068 0.000196627311466371 0.000167591092544584
0.000150794009772638 0.000333564015895666 0.000122084262946053 0.000242099260535961 0.000379399806297612 0.000157314208723568 0.000209748673358449 0.000160709666538818
0.000146150984330035 0.000331953267431683 0.000114969109886874 0.000241628818414272 0.000367810324059802 0.000149850394800242 0.000185096273600649 0.00015372707303913
0.000141487774505643 0.000323198289582741 0.000108042775756015 0.000234206840283651 0.000365908037498545 0.000142525746133012 0.000170657099929514 0.000148382981305319
0.000136800458497629 0.000315261020132476 0.000101326479138196 0.000224366224297348 0.000364066979233726 0.000135346547402606 0.000159624254949009 0.000144600927239372
0.000132089743128405 0.000307961428821123 9.48406133498574e-05 0.000218092850929903 0.000362002305290042 0.00012832215797558 0.000151533954834153 0.000140813748848327
0.000127359451825375 0.000292928780371412 8.85997001066465e-05 0.000217475613998456 0.000359807294510091 0.000121460298855677 0.000145244662459906 0.000137018568754871
0.000122612270774749 0.000293460400290146 8.26157581942599e-05 0.000216945194357188 0.000357536846879106 0.000114771163197322 0.000139879969338934 0.000133213050211428
0.000117854728351207 0.000282121710569779 7.68992426288653e-05 0.000206373138145162 0.000349173262058023 0.000108262553702431 0.000135888177578663 0.000129396722474088
0.000113096537842182 0.000270212806218726 7.14614007168644e-05 0.000196874193636413 0.000340914011025754 0.000101942603024703 0.000132914715197407 0.000125568343588064
0.00010834867526061 0.000257768268600034 6.62627684005722e-05 0.000190574486070507 0.000333552291786806 9.58064773719028e-05 0.00013012608689486 0.000121728825223519
0.000103458128466856 0.000245034831016902 6.06935074075746e-05 0.000191501179627095 0.000325769349154408 8.98752348916912e-05 0.000113507645368105 0.000115685243703342
9.66577358408199e-05 0.000232135808455901 5.55306911483839e-05 0.000189732210830413 0.000318361726704698 8.41617429089353e-05 9.88338230315677e-05 0.000108904323009704
9.01333584239369e-05 0.000219371940725171 5.07655562359098e-05 0.000190674715719296 0.000311457911055168 7.8677748140108e-05 9.04370354582852e-05 0.000102328219862278
8.38984286420671e-05 0.000206814528519824 4.63866930299973e-05 0.000182999363025442 0.000304609799720477 7.33034469821144e-05 8.30872003773311e-05 9.59758093187746e-05
7.79678298552103e-05 0.000194545295371167 4.2369144129139e-05 0.00017743938938795 0.000297854731440921 6.84178870771504e-05 7.6917852777137e-05 9.03341683052059e-05
7.23433027402806e-05 0.000188046922741705 3.86901131191528e-05 0.000172601204640598 0.00029114530685883 6.36097727504128e-05 7.18844816835775e-05 8.4879056513539e-05
6.70224205886213e-05 0.000182855822938833 3.53277495898465e-05 0.000168241882216293 0.00028441785369147 5.9047835356754e-05 6.75369457790499e-05 7.96441406587222e-05
6.2005347839947e-05 0.000177614123561583 3.22619260329604e-05 0.000161622820665503 0.000277586977541981 5.47377011843308e-05 6.37388814849569e-05 7.46364670069747e-05
5.72922706863238e-05 0.000175890937025491 2.94759234235724e-05 0.000153502280787666 0.000270599992898377 5.06047811985616e-05 6.01728750871408e-05 6.98572230001293e-05
5.28802316998591e-05 0.000176263203826002 2.69483046827146e-05 0.000144854388540802 0.000263453320940171 4.67401484644346e-05 5.52274864973016e-05 6.5307595902652e-05
4.87592933663466e-05 0.000180937157944277 2.46543817840709e-05 0.000133739482806594 0.000256229837295112 4.31380519074677e-05 5.23494339608795e-05 6.09880009462479e-05
4.49221151920908e-05 0.000187862452476796 2.25728974965214e-05 0.000109143210988185 0.000248920972848103 3.9798314188967e-05 4.26360026348425e-05 5.68979812218786e-05
4.13611259164775e-05 0.000196323055013198 2.06862330552941e-05 9.350479113877e-05 0.000239152281224893 3.66856075382227e-05 3.93839962004785e-05 5.30356580585395e-05
3.80620394953752e-05 0.000206419766567007 1.89783048351476e-05 8.31167928832678e-05 0.000227269931865718 3.38077071896947e-05 3.68671387232125e-05 4.93965945037407e-05
3.50124299601411e-05 0.000209567399939839 1.74328018522711e-05 7.5604185734046e-05 0.000216264559344496 3.11524282889049e-05 3.49386956457446e-05 4.59744622112055e-05
3.22012217479734e-05 0.000205386053881654 1.61085621271988e-05 6.97860637144686e-05 0.000206136306822446 2.87239391839946e-05 3.42421089848351e-05 4.2764482907913e-05
2.96139504687391e-05 0.000201377274173586 1.50925671182174e-05 6.50919985080518e-05 0.000199893644015848 2.64853372092623e-05 3.30024499955592e-05 3.97601492918653e-05
2.72368677672742e-05 0.000197509424235901 1.4282471429688e-05 6.11275643558804e-05 0.000201259044541937 2.49452199895295e-05 3.13735341586915e-05 3.6951477327878e-05
2.50578855801324e-05 0.00019373978007778 1.35746172712797e-05 5.76716944338776e-05 0.000197016437345833 2.3577580849859e-05 3.00398786352279e-05 3.4331435358527e-05
2.306504038172e-05 0.000190102884043843 1.29078880449347e-05 5.45897477207543e-05 0.000189964397789641 2.22888012653764e-05 2.88823285874789e-05 3.18928353467524e-05
2.14226849713354e-05 0.000187186314532444 1.22796787388971e-05 5.45030296660583e-05 0.000187076243154895 2.10793789891811e-05 2.97067725222508e-05 2.96266890844805e-05
2.00924484554192e-05 0.000188508069664058 1.16875314405763e-05 5.12686781602022e-05 0.000184796273578296 1.99447387641892e-05 2.85959279262915e-05 2.75234897882578e-05
1.88564409798288e-05 0.000189865399299722 1.11290666129339e-05 4.88695974661112e-05 0.00018271617682062 1.88805667309994e-05 2.81954679112781e-05 2.55747426521515e-05
1.77080826962805e-05 0.000191267167006195 1.04607609203095e-05 4.70838974575094e-05 0.000180858059081147 1.78579486473574e-05 2.77960593383193e-05 2.3778892622652e-05
1.66411597289797e-05 0.000192706116920258 9.78156247539006e-06 4.57393946114939e-05 0.000179189700888237 1.68493730582138e-05 2.6863725255289e-05 2.21963075350248e-05
1.56492742121237e-05 0.000194182051572806 9.15759156326638e-06 4.47694220154072e-05 0.000177724083499449 1.59079671504907e-05 2.55371572296999e-05 2.07302934281424e-05
1.47264101188815e-05 0.000195705725765734 8.58351746373985e-06 4.40830261496857e-05 0.00017637436325705 1.50287628122254e-05 2.44208549087068e-05 1.93717888971435e-05
1.38679359554776e-05 0.000197266861113419 8.05453668477022e-06 4.36045848834199e-05 0.000175221909648292 1.4206881410628e-05 2.23192427180808e-05 1.8179196233746e-05
1.306916353479e-05 0.000198859524167649 7.56664374413413e-06 4.33542383731211e-05 0.000174227451962474 1.34429105620317e-05 2.04350562639924e-05 1.70653496390268e-05
1.23253328216799e-05 0.00020049369918888 7.11609726818521e-06 4.33010242941858e-05 0.000173377799485367 1.27274097099272e-05 1.87836845668351e-05 1.60300607429798e-05
1.16325776982456e-05 0.000202148633957076 6.69942146648394e-06 4.18090891077143e-05 0.000172697539975639 1.20574259955106e-05 1.76977642701324e-05 1.50680743837605e-05
1.09867427156376e-05 0.000203838437858179 6.31373033573393e-06 3.88057786813875e-05 0.000164996121963537 1.14299852310623e-05 1.62130380726161e-05 1.41743650179022e-05
1.03841464606202e-05 0.000205577748382387 5.95625882126582e-06 3.57258016839968e-05 0.000165613657051596 1.08420096106207e-05 1.55514677619089e-05 1.33436219321993e-05
9.8215105441111e-06 0.00020738906671947 5.65697949841496e-06 3.21911460931319e-05 0.000166091641687633 1.02977953831782e-05 1.50118976037574e-05 1.25715798074314e-05
9.29605533794895e-06 0.000209265133870841 5.37722768389706e-06 2.92142016615381e-05 0.000163885470269068 9.80183215951444e-06 1.45302903109013e-05 1.18538217396683e-05
8.80500339234353e-06 0.000206469463114911 5.11483701478224e-06 2.67244503433777e-05 0.000156526527716861 9.33524103112855e-06 1.41052702486885e-05 1.11863599090747e-05
8.34560895822387e-06 0.000202206620965434 4.86848946569787e-06 2.4642633385049e-05 0.000149204166863524 8.90116200374912e-06 1.36984693160105e-05 1.05654202155103e-05
7.91575446230695e-06 0.000198287457101128 4.63702065353481e-06 2.28899514743659e-05 0.000141802610773955 8.49173469725882e-06 1.33280109282529e-05 9.9874194988454e-06
7.51345179903188e-06 0.00019464803608379 4.41938250683003e-06 2.1408270297803e-05 0.000141188497805711 8.10560116486199e-06 1.28925969659477e-05 9.45310434787387e-06
7.13675831393104e-06 0.00019129374837365 4.2145595965532e-06 2.0143633006436e-05 0.000141506654211205 7.74109632489005e-06 1.23506585909474e-05 8.97992024973197e-06
6.7837431831657e-06 0.000188092397437509 4.02166133368299e-06 1.99484780544448e-05 0.000141838910385522 7.39690543875442e-06 1.16002444076263e-05 8.5366595278567e-06
6.45263237770439e-06 0.000185004453952629 3.83991246409693e-06 1.75288729337908e-05 0.000142188497521661 7.07699839706902e-06 9.4332503661048e-06 8.12055881517744e-06
6.14182488871094e-06 0.000181991974716133 3.66857875115244e-06 1.58397991798131e-05 0.000142550347381222 6.77410379618636e-06 7.82235866732298e-06 7.72949308393001e-06
5.84985574938027e-06 0.000179107416353707 3.50696397532009e-06 1.46275752771284e-05 0.000142867006310856 6.48933151572669e-06 6.65224164132111e-06 7.38524063826402e-06
5.57535413073909e-06 0.000176342969697357 3.35444845040978e-06 1.37192390414833e-05 0.00014319130392307 6.23373962961941e-06 5.76892649619781e-06 7.05749634452412e-06
5.31710162477723e-06 0.000173681881080238 3.21043407328044e-06 1.30258865625845e-05 0.000143511005593155 5.99031903448662e-06 5.17125939594163e-06 6.74791481838384e-06
5.07401243245405e-06 0.000171110657402255 3.074297612594e-06 1.24892886220016e-05 0.000143814259285738 5.76495888252862e-06 4.95877725959308e-06 6.45547560215318e-06
4.84495920666575e-06 0.000168642238850358 2.94549981740425e-06 1.20685021161724e-05 0.000144108244368186 5.54972669498221e-06 4.79714682838609e-06 6.17914608829216e-06
4.60921984282865e-06 0.000166252411825063 2.82359707021798e-06 1.17320130442212e-05 0.000144369135964565 5.34460937277752e-06 4.67020577104008e-06 5.91792117967023e-06
4.32944935751916e-06 0.000163923819619997 2.70817644228781e-06 1.14478753956057e-05 0.000144424940513903 5.14910776403116e-06 4.57723601999533e-06 5.6708350268467e-06
4.07083666140505e-06 0.000161660287233709 2.59884748720344e-06 1.07577959876347e-05 0.0001424456784497 4.96905716210332e-06 4.47896130986778e-06 5.43697580412773e-06
3.8315223417983e-06 0.000159462030199072 2.49523715135328e-06 1.01111559745155e-05 0.000140551106973177 4.79805682574072e-06 4.09592112585975e-06 5.21842019703832e-06
3.60984623298687e-06 0.000157324737051364 2.39698199838124e-06 9.62401413828102e-06 0.00013874269488072 4.6467026310147e-06 3.90595276230176e-06 5.0168721582595e-06
3.40435883599557e-06 0.000155250390532941 2.30374212300884e-06 9.27559241650553e-06 0.000137219787928495 4.50096754912268e-06 3.75304252878063e-06 4.78325618087584e-06
3.21376942149129e-06 0.000153247882879875 2.21518736979324e-06 9.0364490713822e-06 0.000135725499894429 4.36111017208283e-06 3.64666086123349e-06 4.56428284971712e-06
3.03679815982152e-06 0.000151332766585916 2.13102158291506e-06 8.8880242181651e-06 0.000134280562998192 4.22687434273395e-06 3.56196906035294e-06 4.35873984016374e-06
2.87232562052115e-06 0.000149480369487858 2.05099167832117e-06 8.81417232944624e-06 0.00013288011760377 4.0980086921938e-06 3.4932549866107e-06 4.16569884011346e-06
2.7193210889154e-06 0.000147685190349206 1.97486089409338e-06 8.80444406758279e-06 0.000131522048964723 3.9806213054542e-06 3.44552490218016e-06 3.98423756319274e-06
2.57679845253287e-06 0.000145968934413251 1.90237262454493e-06 8.59569192307888e-06 0.000130393838442943 3.86833882709317e-06 3.41029643863221e-06 3.81354158776835e-06
2.44395363369612e-06 0.000144321917933773 1.83331164066403e-06 8.0781949551086e-06 0.00012926559236495 3.76382515634004e-06 3.38590968342386e-06 3.65288092978019e-06


==> plots/Dat/Omega_25_nu_10_pass.dat <==
aS_V aS_GC aS_RSI aS_GC_RE neNMF_GC neNMF_RSI neNMF_GC_RE neNMF_V
0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264
0.0140877563078297 NaN 0.0462811604499629 0.00751934885452627 0.00818515529085324 0.0138373409277473 0.00773049601577044 0.0143779370776598
0.00758047461920203 NaN 0.00184339537310851 0.00499214289609487 0.00414028188133911 0.00254382823946586 0.00458512505990669 0.00673156674628783
0.00431448551548086 0.00386015389223066 0.000914347489501084 0.00369695076598156 0.0033614646544968 0.00120160967967506 0.00324982339615082 0.00389667969600079
0.00248996102462729 0.00355162490679769 0.000639827981458685 0.00295316674325552 0.00293684071617021 0.000847820134443914 0.0026718490557449 0.00227582085773943
0.00154240254404036 0.00332512451692481 0.000516340670547812 0.00260018336348421 0.00260426900076008 0.000669745313151074 0.00250608645341652 0.0014306932399835
0.00102700345514894 0.00306566564117291 0.000442444236042415 0.00269994474168567 0.00236720001060181 0.000561657823961439 0.00230757557666787 0.000957020482551579
0.000735342348995563 0.00303358870656493 0.000393090981898246 0.00255229079062605 0.00220780586365948 0.000489804271134139 0.00212560328029079 0.000678751524074953
0.000560593925888308 0.00318673786751283 0.000358240935317213 0.00219302229842024 0.00217277348267382 0.000449471701972707 0.0019822094978099 0.000519693243036414
0.000450974113094395 0.00302674020120512 0.000333967599922061 0.00215855088231398 0.00204744621117491 0.000419283402098659 0.0018809491319565 0.000425876683699735
0.000379560379398585 0.00283935107815531 0.000308645091596028 0.00213544133273955 0.0017996303505739 0.000383931926998213 0.00180212557001828 0.000366157510908017
0.000334925923984268 0.00262657050106251 0.000288308288136061 0.00210585671802366 0.00185510538590175 0.0003552713335318 0.00170914937080287 0.00032353216575673
0.000304261097360553 0.00246711548051838 0.000273488449082525 0.0023066272439373 0.00204149826332905 0.000333861368399876 0.00171020179663888 0.00029325006561456
0.000283007067273676 0.00266647992714059 0.000263863644491273 0.00245903342878258 0.0021489747264611 0.000316719915182796 0.00169037721870739 0.000270481856082617
0.000267444174595534 0.00275107290386961 0.000254876528265231 0.00242795510325253 0.00210860556793822 0.000306261360641199 0.00168481525187501 0.000253862449549521
0.000255324652614098 0.00277261325380552 0.000241492812851355 0.00239542508993657 0.00187827579358299 0.000292227539354567 0.00168685838064386 0.000243976708300824
0.000245293781998077 0.00273956961041091 0.00023202175293754 0.00235208683791548 0.0017221108861776 0.000275431571446237 0.00169430971910052 0.000236233016367268
0.000236526419441436 0.00267768439963159 0.000220853774998184 0.00230298913412137 0.00171600238489118 0.000259807810243185 0.00170680298709486 0.000229731571230565
0.000228512666950625 0.00260874791081553 0.000210671387673069 0.00236135372618286 0.00176153033095478 0.000250101466624075 0.00170756820739491 0.000224312639660743
0.000220957982979435 0.00253863668566125 0.000202681617334861 0.00257942668427706 0.00179959673357391 0.000241578265502244 0.00173040313328275 0.000219460490711559
0.000213684713555019 0.00249255631998337 0.0001955494143863 0.00257081421294524 0.00183903659524738 0.000234157763618223 0.0017659999026738 0.000215029855360228
0.000206585328298553 0.00251824197211405 0.000189157940174117 0.00256162260838252 0.00186947096200201 0.000225076558062163 0.0017703466351956 0.000211200929858936
0.000199591650334153 0.0025341827153285 0.000183411335781074 0.00255280041226199 0.00188090844117225 0.000216822371205674 0.0017262277356307 0.000207596558783828
0.000192662497340088 0.00253126587788986 0.000178225841744002 0.00254423573716764 0.00187871855367297 0.000209012850545395 0.0017916297986412 0.000204188825031769
0.000185783036035487 0.00250452722779154 0.000173524750304127 0.00235872164555076 0.00186198988217708 0.000201581653372584 0.00184189342529838 0.000201070294584095
0.00017894846976908 0.00248746843068084 0.000167311927710813 0.00207956430782672 0.0018302687353221 0.000194759624887234 0.00186299105632165 0.000198073592521812
0.000173820972711577 0.00246867769936549 0.000159581829095154 0.00155567531068005 0.00178777363863877 0.000188218982987567 0.00182223013805275 0.000193271748752441
0.000169229247523726 0.00243996546716781 0.000151903669771492 0.00127934909875329 0.00174160575656108 0.000181932478045435 0.00122778875734301 0.000187196923331298
0.000164634173987689 0.00240298017733717 0.000144292959381258 0.00121056006081129 0.0016985098348242 0.00017587587460156 0.00109001298508838 0.000181014473484446
0.000160033323696476 0.00236989363707175 0.000136772342062857 0.00110516672045785 0.0016995589229804 0.000170286301164514 0.00103226367472229 0.000174359384631831
0.000155421225973367 0.00234406575117203 0.000129362036578133 0.001180107650631 0.00171010711959722 0.000164869289721068 0.000954515516214431 0.000167591092544584
0.000150794009772638 0.00234272054670595 0.000122084262946053 0.00134999489286557 0.00173103811217982 0.000157314208723568 0.000902097633128492 0.000160709666538818
0.000146150984330035 0.00231972545500793 0.000114969109886874 0.00151429850908804 0.0017508392366277 0.000149850394800242 0.000881327597458887 0.00015372707303913
0.000141487774505643 0.00226060750084456 0.000108042775756015 0.00154679521610589 0.00177527601065819 0.000142525746133012 0.000857281936307438 0.000148382981305319
0.000136800458497629 0.00231791417321706 0.000101326479138196 0.00148125126792253 0.00179971028686026 0.000135346547402606 0.00082913293809184 0.000144600927239372
0.000132089743128405 0.00239824724184581 9.48406133498574e-05 0.00138733819721015 0.00182172925575044 0.00012832215797558 0.000832291327494017 0.000140813748848327
0.000127359451825375 0.00245560017132527 8.85997001066465e-05 0.00150817721902618 0.00184213610268222 0.000121460298855677 0.000898624900776688 0.000137018568754871
0.000122612270774749 0.00240565080333909 8.26157581942599e-05 0.00145947268293105 0.00185940993165474 0.000114771163197322 0.000983475432892833 0.000133213050211428
0.000117854728351207 0.00234783751387234 7.68992426288653e-05 0.00141050489818094 0.00186888437995684 0.000108262553702431 0.000986342111600845 0.000129396722474088
0.000113096537842182 0.00228672316023035 7.14614007168644e-05 0.00136057379552946 0.0018695365642238 0.000101942603024703 0.000945551830732803 0.000125568343588064
0.00010834867526061 0.0022200420750327 6.62627684005722e-05 0.00130966207258247 0.00185417642669434 9.58064773719028e-05 0.000911283453760232 0.000121728825223519
0.000103458128466856 0.00214616910730816 6.06935074075746e-05 0.00126918571825411 0.00189909119832425 8.98752348916912e-05 0.000896232516790753 0.000115685243703342
9.66577358408199e-05 0.00206115951702922 5.55306911483839e-05 0.00152981454852993 0.00190525823922755 8.41617429089353e-05 0.00100486813707749 0.000108904323009704
9.01333584239369e-05 0.00209437613469389 5.07655562359098e-05 0.00161116838217015 0.00192091113588367 7.8677748140108e-05 0.00118667040471014 0.000102328219862278
8.38984286420671e-05 0.00209666366618571 4.63866930299973e-05 0.00163133890507742 0.00188082930297517 7.33034469821144e-05 0.00123662712986108 9.59758093187746e-05
7.79678298552103e-05 0.00207298825713155 4.2369144129139e-05 0.00175208822734019 0.00178421482999043 6.84178870771504e-05 0.00124725347142952 9.03341683052059e-05
7.23433027402806e-05 0.00203685580259391 3.86901131191528e-05 0.00186554512660624 0.00171107878012246 6.36097727504128e-05 0.00126100149920393 8.4879056513539e-05
6.70224205886213e-05 0.00201341230069216 3.53277495898465e-05 0.00188330449847263 0.00171934152355534 5.9047835356754e-05 0.00127786921408448 7.96441406587222e-05
6.2005347839947e-05 0.00201695149052421 3.22619260329604e-05 0.00190016244056693 0.00172901789439481 5.47377011843308e-05 0.00137832471128106 7.46364670069747e-05
5.72922706863238e-05 0.0020553096888829 2.94759234235724e-05 0.00191151098591701 0.00173762275212272 5.06047811985616e-05 0.00151471574504635 6.98572230001293e-05
5.28802316998591e-05 0.0021389370217501 2.69483046827146e-05 0.00185253441726713 0.00174583086550111 4.67401484644346e-05 0.00133296731029056 6.5307595902652e-05
4.87592933663466e-05 0.00228793146478568 2.46543817840709e-05 0.00163956720066276 0.00169953713994187 4.31380519074677e-05 0.00112863490189964 6.09880009462479e-05
4.49221151920908e-05 0.00248133760085594 2.25728974965214e-05 0.00123490621027974 0.00176205127653185 3.9798314188967e-05 0.000920631716114236 5.68979812218786e-05
4.13611259164775e-05 0.00236028790630529 2.06862330552941e-05 0.00117288883289118 0.00176992005284381 3.66856075382227e-05 0.000867512283020348 5.30356580585395e-05
3.80620394953752e-05 0.00225701959706259 1.89783048351476e-05 0.00112815100635591 0.00177797934808746 3.38077071896947e-05 0.00089704054159922 4.93965945037407e-05
3.50124299601411e-05 0.00221276258624077 1.74328018522711e-05 0.00108409328338104 0.00178663183388219 3.11524282889049e-05 0.000835302860659296 4.59744622112055e-05
3.22012217479734e-05 0.00221655149589435 1.61085621271988e-05 0.00101493951333941 0.00179676998226663 2.87239391839946e-05 0.000859636752217697 4.2764482907913e-05
2.96139504687391e-05 0.00224035659828854 1.50925671182174e-05 0.00101455064527661 0.00180864701988246 2.64853372092623e-05 0.000889988764463714 3.97601492918653e-05
2.72368677672742e-05 0.00226602349126661 1.4282471429688e-05 0.00105033264779368 0.00182146703312395 2.49452199895295e-05 0.000891900546287505 3.6951477327878e-05
2.50578855801324e-05 0.00228933057515431 1.35746172712797e-05 0.00104697892156082 0.00183455213125421 2.3577580849859e-05 0.000829816392941077 3.4331435358527e-05
2.306504038172e-05 0.00231212554087703 1.29078880449347e-05 0.00104839422807471 0.00184752515385093 2.22888012653764e-05 0.000880655344725249 3.18928353467524e-05
2.14226849713354e-05 0.00233918475681896 1.22796787388971e-05 0.00107657078428194 0.00186063233723338 2.10793789891811e-05 0.000947599662124541 2.96266890844805e-05
2.00924484554192e-05 0.00236589170193052 1.16875314405763e-05 0.00108124625055575 0.00187267084433932 1.99447387641892e-05 0.000939194984392301 2.75234897882578e-05
1.88564409798288e-05 0.0023974610473412 1.11290666129339e-05 0.00109330348431705 0.00188315246314138 1.88805667309994e-05 0.000933907280764832 2.55747426521515e-05
1.77080826962805e-05 0.00242833269633447 1.04607609203095e-05 0.00127762806444685 0.00185780952099914 1.78579486473574e-05 0.00101909638303895 2.3778892622652e-05
1.66411597289797e-05 0.00244844504145838 9.78156247539006e-06 0.00141906189329152 0.00182074982830041 1.68493730582138e-05 0.00111099124661851 2.21963075350248e-05
1.56492742121237e-05 0.0024701959702246 9.15759156326638e-06 0.00154368267934311 0.00178878765738841 1.59079671504907e-05 0.00135659478422566 2.07302934281424e-05
1.47264101188815e-05 0.00249026945351886 8.58351746373985e-06 0.00161096610590639 0.00180567141547696 1.50287628122254e-05 0.00151793484700054 1.93717888971435e-05
1.38679359554776e-05 0.00251635183059189 8.05453668477022e-06 0.00165024313472947 0.00184888369347349 1.4206881410628e-05 0.00146109412905596 1.8179196233746e-05
1.306916353479e-05 0.002586860709896 7.56664374413413e-06 0.00166374606738015 0.00188661106236812 1.34429105620317e-05 0.00155169066642219 1.70653496390268e-05
1.23253328216799e-05 0.00267313447971301 7.11609726818521e-06 0.00154260253734045 0.00187758688671678 1.27274097099272e-05 0.00166181271066792 1.60300607429798e-05
1.16325776982456e-05 0.00275604980952806 6.69942146648394e-06 0.0013737372914895 0.00186646444936277 1.20574259955106e-05 0.00161548708245013 1.50680743837605e-05
1.09867427156376e-05 0.00280882855516976 6.31373033573393e-06 0.00128760095418834 0.00185555436106317 1.14299852310623e-05 0.00156127009659999 1.41743650179022e-05
1.03841464606202e-05 0.00281909927793925 5.95625882126582e-06 0.00138222143893166 0.0018448375122757 1.08420096106207e-05 0.00153028580961881 1.33436219321993e-05
9.8215105441111e-06 0.0027916392794288 5.65697949841496e-06 0.00147147781999459 0.00179926985673523 1.02977953831782e-05 0.00152067796132955 1.25715798074314e-05
9.29605533794895e-06 0.00272574493834232 5.37722768389706e-06 0.00140455338668517 0.00173816923839579 9.80183215951444e-06 0.0015186658629722 1.18538217396683e-05
8.80500339234353e-06 0.00265365379759741 5.11483701478224e-06 0.00125747094077287 0.0017321252952227 9.33524103112855e-06 0.00152605620561782 1.11863599090747e-05
8.34560895822387e-06 0.00259571961680919 4.86848946569787e-06 0.000922918044511766 0.00175023929933856 8.90116200374912e-06 0.00114787325292043 1.05654202155103e-05
7.91575446230695e-06 0.00263001674114669 4.63702065353481e-06 0.000848507513585677 0.00176693009759381 8.49173469725882e-06 0.00103383756314939 9.9874194988454e-06
7.51345179903188e-06 0.002922942836602 4.41938250683003e-06 0.000735694700419398 0.00176450551629837 8.10560116486199e-06 0.000944550938904638 9.45310434787387e-06
7.13675831393104e-06 0.00317171811189771 4.2145595965532e-06 0.000719891619057228 0.00175077685262723 7.74109632489005e-06 0.000878097745767349 8.97992024973197e-06
6.7837431831657e-06 0.0033438931399448 4.02166133368299e-06 0.000720964476699496 0.00173359190199461 7.39690543875442e-06 0.000903842638933947 8.5366595278567e-06
6.45263237770439e-06 0.00332442559012676 3.83991246409693e-06 0.000749937222575578 0.00171163121985582 7.07699839706902e-06 0.00104169271287231 8.12055881517744e-06
6.14182488871094e-06 0.0033080511128086 3.66857875115244e-06 0.000715218685861051 0.00170414401264716 6.77410379618636e-06 0.00101949242706322 7.72949308393001e-06
5.84985574938027e-06 0.00329332646575601 3.50696397532009e-06 0.00074426524001425 0.00173328689730559 6.48933151572669e-06 0.000997574897590605 7.38524063826402e-06
5.57535413073909e-06 0.00328469047393309 3.35444845040978e-06 0.00076198436204243 0.00177527273716965 6.23373962961941e-06 0.000996546151502505 7.05749634452412e-06
5.31710162477723e-06 0.00328490885767948 3.21043407328044e-06 0.000770601885967634 0.00180583215593242 5.99031903448662e-06 0.000966392045306172 6.74791481838384e-06
5.07401243245405e-06 0.00329355006490248 3.074297612594e-06 0.000802602112246198 0.00181740867272828 5.76495888252862e-06 0.000980820348447856 6.45547560215318e-06
4.84495920666575e-06 0.00329699870645949 2.94549981740425e-06 0.000900931112651811 0.00181486686825808 5.54972669498221e-06 0.000992367314164162 6.17914608829216e-06
4.60921984282865e-06 0.003292278313085 2.82359707021798e-06 0.000987409757939658 0.00181233213001207 5.34460937277752e-06 0.00103742703442026 5.91792117967023e-06
4.32944935751916e-06 0.00328369921360399 2.70817644228781e-06 0.00106638954305999 0.0018098728864692 5.14910776403116e-06 0.00102561642827459 5.6708350268467e-06
4.07083666140505e-06 0.00327566692735779 2.59884748720344e-06 0.00113923711187625 0.00180753530350968 4.96905716210332e-06 0.00106417940243691 5.43697580412773e-06
3.8315223417983e-06 0.00326135665949751 2.49523715135328e-06 0.00119798743114131 0.00180523510528743 4.79805682574072e-06 0.00108711378794585 5.21842019703832e-06
3.60984623298687e-06 0.00324322153880381 2.39698199838124e-06 0.00123611420516384 0.00180276303238072 4.6467026310147e-06 0.00107720029410256 5.0168721582595e-06
3.40435883599557e-06 0.00322222939902842 2.30374212300884e-06 0.0012639821549372 0.00180016350139016 4.50096754912268e-06 0.00106835601892028 4.78325618087584e-06
3.21376942149129e-06 0.00318470459126883 2.21518736979324e-06 0.00128407898544152 0.00179758179505065 4.36111017208283e-06 0.00105980992323173 4.56428284971712e-06
3.03679815982152e-06 0.00312113408926132 2.13102158291506e-06 0.00130000787035713 0.00179503634148866 4.22687434273395e-06 0.00105425162825082 4.35873984016374e-06
2.87232562052115e-06 0.00301334095462526 2.05099167832117e-06 0.00130525787154859 0.00179250870456524 4.0980086921938e-06 0.00105114533060568 4.16569884011346e-06
2.7193210889154e-06 0.00291517482843396 1.97486089409338e-06 0.00128572425931652 0.00179014965982575 3.9806213054542e-06 0.00105083849952008 3.98423756319274e-06
2.57679845253287e-06 0.00290906266250445 1.90237262454493e-06 0.00130585590275321 0.00178795501327064 3.86833882709317e-06 0.00108396946716115 3.81354158776835e-06
2.44395363369612e-06 0.00291340270745613 1.83331164066403e-06 0.00130026746338119 0.00178591954912488 3.76382515634004e-06 0.00112682471326413 3.65288092978019e-06


==> plots/Dat/Omega_25_nu_50_pass.dat <==
aS_V aS_GC aS_RSI aS_GC_RE neNMF_GC neNMF_RSI neNMF_GC_RE neNMF_V
0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264
0.0140877563078297 0.00661333217798507 0.0462811604499629 0.00636991292247841 0.00658639631238563 0.0138373409277473 0.00710705897422012 0.0143779370776598
0.00758047461920203 0.00351142720896102 0.00184339537310851 0.00372071496214389 0.00392217929778596 0.00254382823946586 0.0042047974945716 0.00673156674628783
0.00431448551548086 0.00214945103176139 0.000914347489501084 0.00218380389116355 0.00241757093535624 0.00120160967967506 0.00261344818136986 0.00389667969600079
0.00248996102462729 0.00162053153219163 0.000639827981458685 0.00165824614558611 0.00165596075949903 0.000847820134443914 0.00176332034555029 0.00227582085773943
0.00154240254404036 0.00125518084004119 0.000516340670547812 0.00131041622705704 0.00124409812179658 0.000669745313151074 0.00143799426271567 0.0014306932399835
0.00102700345514894 0.00100528046348391 0.000442444236042415 0.00107702367200324 0.00101515096685041 0.000561657823961439 0.00114231319876187 0.000957020482551579
0.000735342348995563 0.000865205906815364 0.000393090981898246 0.000918584284582183 0.000861929442168232 0.000489804271134139 0.000946728090822521 0.000678751524074953
0.000560593925888308 0.000743055425562554 0.000358240935317213 0.000795105309714384 0.000805260309553563 0.000449471701972707 0.000816057735497477 0.000519693243036414
0.000450974113094395 0.000626938732396297 0.000333967599922061 0.000705308231194488 0.000733344430299661 0.000419283402098659 0.000766251646448498 0.000425876683699735
0.000379560379398585 0.000559984690418865 0.000308645091596028 0.000637908325303561 0.00067428585121471 0.000383931926998213 0.000718904431026878 0.000366157510908017
0.000334925923984268 0.000535233082099145 0.000288308288136061 0.000584058020048338 0.000630760015161193 0.0003552713335318 0.000670554606287917 0.00032353216575673
0.000304261097360553 0.000493844291248595 0.000273488449082525 0.000541501872792314 0.000593962711343471 0.000333861368399876 0.00063156246302866 0.00029325006561456
0.000283007067273676 0.000478892089819028 0.000263863644491273 0.000507726812878815 0.000540627186493492 0.000316719915182796 0.000611914890422147 0.000270481856082617
0.000267444174595534 0.000468042677508438 0.000254876528265231 0.000470786837129172 0.000494403147994551 0.000306261360641199 0.000578706897970904 0.000253862449549521
0.000255324652614098 0.000459128707933767 0.000241492812851355 0.000433344474557814 0.000460771652452551 0.000292227539354567 0.0005509406765422 0.000243976708300824
0.000245293781998077 0.000451314371116002 0.00023202175293754 0.000429569564466115 0.000436808366319879 0.000275431571446237 0.000525565831110425 0.000236233016367268
0.000236526419441436 0.000443998934414529 0.000220853774998184 0.000422201290810174 0.000419191584620733 0.000259807810243185 0.000503658141434602 0.000229731571230565
0.000228512666950625 0.000431387509870239 0.000210671387673069 0.000408996260447112 0.000411697988424441 0.000250101466624075 0.000485271617868303 0.000224312639660743
0.000220957982979435 0.000411069334471702 0.000202681617334861 0.000404791441682535 0.000407575952335738 0.000241578265502244 0.000469910211462681 0.000219460490711559
0.000213684713555019 0.000393593101178872 0.0001955494143863 0.000411854162852659 0.000402007251035179 0.000234157763618223 0.00045699763148587 0.000215029855360228
0.000206585328298553 0.000381585732874829 0.000189157940174117 0.00041992235023418 0.000390395657332059 0.000225076558062163 0.000446431092516921 0.000211200929858936
0.000199591650334153 0.000372445980536396 0.000183411335781074 0.000406479633686554 0.000387159072967447 0.000216822371205674 0.000438864756836655 0.000207596558783828
0.000192662497340088 0.000362907518554705 0.000178225841744002 0.000394662020840943 0.000384657557261814 0.000209012850545395 0.000433895380940372 0.000204188825031769
0.000185783036035487 0.000353243702401062 0.000173524750304127 0.000374389286049784 0.000382629739128739 0.000201581653372584 0.000428947485051785 0.000201070294584095
0.00017894846976908 0.00034371458091042 0.000167311927710813 0.000373283177806745 0.000380390868717652 0.000194759624887234 0.000425437305140274 0.000198073592521812
0.000173820972711577 0.000339204930516938 0.000159581829095154 0.000332426226082104 0.000380596430077115 0.000188218982987567 0.000419097224770181 0.000193271748752441
0.000169229247523726 0.00033726480934952 0.000151903669771492 0.000286080227895688 0.000383619725214474 0.000181932478045435 0.000381053765595308 0.000187196923331298
0.000164634173987689 0.000335828177528541 0.000144292959381258 0.000280802060263541 0.000387175518029 0.00017587587460156 0.000358043172676662 0.000181014473484446
0.000160033323696476 0.000334824699317577 0.000136772342062857 0.000280546156415031 0.000391076704855789 0.000170286301164514 0.000342694350624421 0.000174359384631831
0.000155421225973367 0.000334104583574062 0.000129362036578133 0.000271311136726614 0.000390877956781475 0.000164869289721068 0.000330656135421424 0.000167591092544584
0.000150794009772638 0.000333564015895666 0.000122084262946053 0.00026468728040193 0.000379399806297612 0.000157314208723568 0.000325606458156769 0.000160709666538818
0.000146150984330035 0.000331953267431683 0.000114969109886874 0.000259330749603861 0.000367810324059802 0.000149850394800242 0.000321369219325066 0.00015372707303913
0.000141487774505643 0.000323198289582741 0.000108042775756015 0.00025449873617921 0.000365908037498545 0.000142525746133012 0.000319291902248726 0.000148382981305319
0.000136800458497629 0.000315261020132476 0.000101326479138196 0.0002596759393038 0.000364066979233726 0.000135346547402606 0.000318247609155898 0.000144600927239372
0.000132089743128405 0.000307961428821123 9.48406133498574e-05 0.000260686421887769 0.000362002305290042 0.00012832215797558 0.000310815267641085 0.000140813748848327
0.000127359451825375 0.000292928780371412 8.85997001066465e-05 0.000261410140860424 0.000359807294510091 0.000121460298855677 0.000303785255042935 0.000137018568754871
0.000122612270774749 0.000293460400290146 8.26157581942599e-05 0.000261894712442115 0.000357536846879106 0.000114771163197322 0.000297773081161504 0.000133213050211428
0.000117854728351207 0.000282121710569779 7.68992426288653e-05 0.000262180364329256 0.000349173262058023 0.000108262553702431 0.000292522808992473 0.000129396722474088
0.000113096537842182 0.000270212806218726 7.14614007168644e-05 0.000262242004879316 0.000340914011025754 0.000101942603024703 0.000287841974502852 0.000125568343588064
0.00010834867526061 0.000257768268600034 6.62627684005722e-05 0.00026204311404082 0.000333552291786806 9.58064773719028e-05 0.000283647314745686 0.000121728825223519
0.000103458128466856 0.000245034831016902 6.06935074075746e-05 0.000261795125983484 0.000325769349154408 8.98752348916912e-05 0.000279887817634133 0.000115685243703342
9.66577358408199e-05 0.000232135808455901 5.55306911483839e-05 0.000261638598082301 0.000318361726704698 8.41617429089353e-05 0.00027652328591691 0.000108904323009704
9.01333584239369e-05 0.000219371940725171 5.07655562359098e-05 0.000261579715350365 0.000311457911055168 7.8677748140108e-05 0.0002733332338669 0.000102328219862278
8.38984286420671e-05 0.000206814528519824 4.63866930299973e-05 0.00026056208534956 0.000304609799720477 7.33034469821144e-05 0.000270427509286613 9.59758093187746e-05
7.79678298552103e-05 0.000194545295371167 4.2369144129139e-05 0.000261552602309165 0.000297854731440921 6.84178870771504e-05 0.000268152802804498 9.03341683052059e-05
7.23433027402806e-05 0.000188046922741705 3.86901131191528e-05 0.000261502330878697 0.00029114530685883 6.36097727504128e-05 0.000266442123764872 8.4879056513539e-05
6.70224205886213e-05 0.000182855822938833 3.53277495898465e-05 0.000261381143934985 0.00028441785369147 5.9047835356754e-05 0.000260591383095436 7.96441406587222e-05
6.2005347839947e-05 0.000177614123561583 3.22619260329604e-05 0.000261200921950658 0.000277586977541981 5.47377011843308e-05 0.000254477409947884 7.46364670069747e-05
5.72922706863238e-05 0.000175890937025491 2.94759234235724e-05 0.00026099080189109 0.000270599992898377 5.06047811985616e-05 0.000248091400613492 6.98572230001293e-05
5.28802316998591e-05 0.000176263203826002 2.69483046827146e-05 0.000260712464729323 0.000263453320940171 4.67401484644346e-05 0.000241455083901252 6.5307595902652e-05
4.87592933663466e-05 0.000180937157944277 2.46543817840709e-05 0.000250752732084159 0.000256229837295112 4.31380519074677e-05 0.000233661526118297 6.09880009462479e-05
4.49221151920908e-05 0.000187862452476796 2.25728974965214e-05 0.000230253809198403 0.000248920972848103 3.9798314188967e-05 0.000199701231209572 5.68979812218786e-05
4.13611259164775e-05 0.000196323055013198 2.06862330552941e-05 0.000218275139959789 0.000239152281224893 3.66856075382227e-05 0.000182801519548356 5.30356580585395e-05
3.80620394953752e-05 0.000206419766567007 1.89783048351476e-05 0.000210828734348914 0.000227269931865718 3.38077071896947e-05 0.000177388979769986 4.93965945037407e-05
3.50124299601411e-05 0.000209567399939839 1.74328018522711e-05 0.000206069161514902 0.000216264559344496 3.11524282889049e-05 0.000172918718834828 4.59744622112055e-05
3.22012217479734e-05 0.000205386053881654 1.61085621271988e-05 0.000202921479043267 0.000206136306822446 2.87239391839946e-05 0.000168799442851595 4.2764482907913e-05
2.96139504687391e-05 0.000201377274173586 1.50925671182174e-05 0.000196024993207941 0.000199893644015848 2.64853372092623e-05 0.000162279868342836 3.97601492918653e-05
2.72368677672742e-05 0.000197509424235901 1.4282471429688e-05 0.000171060296954214 0.000201259044541937 2.49452199895295e-05 0.000156196341877977 3.6951477327878e-05
2.50578855801324e-05 0.00019373978007778 1.35746172712797e-05 0.00014967340991518 0.000197016437345833 2.3577580849859e-05 0.000150694657743064 3.4331435358527e-05
2.306504038172e-05 0.000190102884043843 1.29078880449347e-05 0.000131355592359283 0.000189964397789641 2.22888012653764e-05 0.000145404430162943 3.18928353467524e-05
2.14226849713354e-05 0.000187186314532444 1.22796787388971e-05 0.000115921248549082 0.000187076243154895 2.10793789891811e-05 0.000140486420884282 2.96266890844805e-05
2.00924484554192e-05 0.000188508069664058 1.16875314405763e-05 0.000104946202011133 0.000184796273578296 1.99447387641892e-05 0.000137835960177816 2.75234897882578e-05
1.88564409798288e-05 0.000189865399299722 1.11290666129339e-05 0.000108989130505655 0.00018271617682062 1.88805667309994e-05 0.000136861258643823 2.55747426521515e-05
1.77080826962805e-05 0.000191267167006195 1.04607609203095e-05 0.000113141116837784 0.000180858059081147 1.78579486473574e-05 0.000134562979059335 2.3778892622652e-05
1.66411597289797e-05 0.000192706116920258 9.78156247539006e-06 0.000117317794995069 0.000179189700888237 1.68493730582138e-05 0.00012972013249687 2.21963075350248e-05
1.56492742121237e-05 0.000194182051572806 9.15759156326638e-06 0.000121350859050881 0.000177724083499449 1.59079671504907e-05 0.000124814091468279 2.07302934281424e-05
1.47264101188815e-05 0.000195705725765734 8.58351746373985e-06 0.0001249569144208 0.00017637436325705 1.50287628122254e-05 0.000119916700503512 1.93717888971435e-05
1.38679359554776e-05 0.000197266861113419 8.05453668477022e-06 0.000128205084602622 0.000175221909648292 1.4206881410628e-05 0.000115064601797022 1.8179196233746e-05
1.306916353479e-05 0.000198859524167649 7.56664374413413e-06 0.000131131776102566 0.000174227451962474 1.34429105620317e-05 0.000110420445423188 1.70653496390268e-05
1.23253328216799e-05 0.00020049369918888 7.11609726818521e-06 0.00013365938993079 0.000173377799485367 1.27274097099272e-05 0.000105866604306649 1.60300607429798e-05
1.16325776982456e-05 0.000202148633957076 6.69942146648394e-06 0.000135812081840633 0.000172697539975639 1.20574259955106e-05 0.000101896816275567 1.50680743837605e-05
1.09867427156376e-05 0.000203838437858179 6.31373033573393e-06 0.000137580860580369 0.000164996121963537 1.14299852310623e-05 9.92610143963783e-05 1.41743650179022e-05
1.03841464606202e-05 0.000205577748382387 5.95625882126582e-06 0.000138873318403011 0.000165613657051596 1.08420096106207e-05 9.6696550101508e-05 1.33436219321993e-05
9.8215105441111e-06 0.00020738906671947 5.65697949841496e-06 0.000139733138116809 0.000166091641687633 1.02977953831782e-05 9.42883710969578e-05 1.25715798074314e-05
9.29605533794895e-06 0.000209265133870841 5.37722768389706e-06 0.000140223600657843 0.000163885470269068 9.80183215951444e-06 9.21779493062901e-05 1.18538217396683e-05
8.80500339234353e-06 0.000206469463114911 5.11483701478224e-06 0.00011878277513387 0.000156526527716861 9.33524103112855e-06 9.14785459982439e-05 1.11863599090747e-05
8.34560895822387e-06 0.000202206620965434 4.86848946569787e-06 0.000102389650742273 0.000149204166863524 8.90116200374912e-06 7.48196078704319e-05 1.05654202155103e-05
7.91575446230695e-06 0.000198287457101128 4.63702065353481e-06 8.96579439190097e-05 0.000141802610773955 8.49173469725882e-06 6.90447635734319e-05 9.9874194988454e-06
7.51345179903188e-06 0.00019464803608379 4.41938250683003e-06 7.96322445253317e-05 0.000141188497805711 8.10560116486199e-06 6.48492909478829e-05 9.45310434787387e-06
7.13675831393104e-06 0.00019129374837365 4.2145595965532e-06 7.15704781294481e-05 0.000141506654211205 7.74109632489005e-06 6.12482875876657e-05 8.97992024973197e-06
6.7837431831657e-06 0.000188092397437509 4.02166133368299e-06 6.50944946102629e-05 0.000141838910385522 7.39690543875442e-06 5.8123970366658e-05 8.5366595278567e-06
6.45263237770439e-06 0.000185004453952629 3.83991246409693e-06 5.98748711872174e-05 0.000142188497521661 7.07699839706902e-06 5.54489018558472e-05 8.12055881517744e-06
6.14182488871094e-06 0.000181991974716133 3.66857875115244e-06 5.57360988126436e-05 0.000142550347381222 6.77410379618636e-06 5.30986064887898e-05 7.72949308393001e-06
5.84985574938027e-06 0.000179107416353707 3.50696397532009e-06 5.24066700402065e-05 0.000142867006310856 6.48933151572669e-06 4.97092326084779e-05 7.38524063826402e-06
5.57535413073909e-06 0.000176342969697357 3.35444845040978e-06 4.97399190986119e-05 0.00014319130392307 6.23373962961941e-06 4.69576086142672e-05 7.05749634452412e-06
5.31710162477723e-06 0.000173681881080238 3.21043407328044e-06 4.7560864979319e-05 0.000143511005593155 5.99031903448662e-06 4.4518242734815e-05 6.74791481838384e-06
5.07401243245405e-06 0.000171110657402255 3.074297612594e-06 4.5755435561083e-05 0.000143814259285738 5.76495888252862e-06 4.2370336259407e-05 6.45547560215318e-06
4.84495920666575e-06 0.000168642238850358 2.94549981740425e-06 4.42899401915218e-05 0.000144108244368186 5.54972669498221e-06 4.04545640589977e-05 6.17914608829216e-06
4.60921984282865e-06 0.000166252411825063 2.82359707021798e-06 4.30997629504486e-05 0.000144369135964565 5.34460937277752e-06 3.87086472632809e-05 5.91792117967023e-06
4.32944935751916e-06 0.000163923819619997 2.70817644228781e-06 4.14892527242208e-05 0.000144424940513903 5.14910776403116e-06 4.28410257200521e-05 5.6708350268467e-06
4.07083666140505e-06 0.000161660287233709 2.59884748720344e-06 3.98775971115547e-05 0.0001424456784497 4.96905716210332e-06 4.8067139390451e-05 5.43697580412773e-06
3.8315223417983e-06 0.000159462030199072 2.49523715135328e-06 3.85802932890515e-05 0.000140551106973177 4.79805682574072e-06 5.35147589041895e-05 5.21842019703832e-06
3.60984623298687e-06 0.000157324737051364 2.39698199838124e-06 3.75568589524629e-05 0.00013874269488072 4.6467026310147e-06 5.59996697308509e-05 5.0168721582595e-06
3.40435883599557e-06 0.000155250390532941 2.30374212300884e-06 3.68024422470865e-05 0.000137219787928495 4.50096754912268e-06 5.42115473822011e-05 4.78325618087584e-06
3.21376942149129e-06 0.000153247882879875 2.21518736979324e-06 3.8207801291391e-05 0.000135725499894429 4.36111017208283e-06 5.24443069123582e-05 4.56428284971712e-06
3.03679815982152e-06 0.000151332766585916 2.13102158291506e-06 4.03047100729629e-05 0.000134280562998192 4.22687434273395e-06 5.07039571660147e-05 4.35873984016374e-06
2.87232562052115e-06 0.000149480369487858 2.05099167832117e-06 4.16443979040312e-05 0.00013288011760377 4.0980086921938e-06 4.9114483584444e-05 4.16569884011346e-06
2.7193210889154e-06 0.000147685190349206 1.97486089409338e-06 4.23405816427654e-05 0.000131522048964723 3.9806213054542e-06 4.75510961329201e-05 3.98423756319274e-06
2.57679845253287e-06 0.000145968934413251 1.90237262454493e-06 4.32002916216456e-05 0.000130393838442943 3.86833882709317e-06 4.6034869246508e-05 3.81354158776835e-06
2.44395363369612e-06 0.000144321917933773 1.83331164066403e-06 4.42147442929705e-05 0.00012926559236495 3.76382515634004e-06 4.46843589411243e-05 3.65288092978019e-06


==> plots/Dat/Omega_2_nu_100_pass.dat <==
aS_V aS_GC aS_RSI aS_GC_RE neNMF_GC neNMF_RSI neNMF_GC_RE neNMF_V
0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264
0.0140877563078297 0.00709015857386539 0.0462811604499629 0.0076866925619658 0.00791138184556757 0.0138373409277473 0.00794228705086237 0.0143779370776598
0.00758047461920203 0.00424808679869288 0.00184339537310851 0.00461273988333057 0.00438457756246136 0.00254382823946586 0.00479643591744224 0.00673156674628783
0.00431448551548086 0.00268399197402569 0.000914347489501084 0.00264124504835119 0.00264538102849888 0.00120160967967506 0.00266440764205983 0.00389667969600079
0.00248996102462729 0.00168794573786099 0.000639827981458685 0.00168016771603841 0.00179319121838707 0.000847820134443914 0.00159255699887638 0.00227582085773943
0.00154240254404036 0.00116469158333025 0.000516340670547812 0.0010974717821949 0.00127578007626765 0.000669745313151074 0.00107653186869568 0.0014306932399835
0.00102700345514894 0.000854887768317805 0.000442444236042415 0.000789242656645079 0.000855476093652991 0.000561657823961439 0.000741407762961339 0.000957020482551579
0.000735342348995563 0.000641027513697061 0.000393090981898246 0.000596555746843338 0.000658103045939788 0.000489804271134139 0.000572253005027446 0.000678751524074953
0.000560593925888308 0.000503015498452646 0.000358240935317213 0.00045829201223917 0.000531880359354063 0.000449471701972707 0.000456672502577476 0.000519693243036414
0.000450974113094395 0.000422792511672074 0.000333967599922061 0.000374358063709881 0.000449703428842214 0.000419283402098659 0.000389423881831776 0.000425876683699735
0.000379560379398585 0.000379804370854083 0.000308645091596028 0.000331004106711201 0.000394749443345372 0.000383931926998213 0.000352092848943811 0.000366157510908017
0.000334925923984268 0.000345285478208722 0.000288308288136061 0.000294779506453229 0.000356708561068247 0.0003552713335318 0.000327650071855939 0.00032353216575673
0.000304261097360553 0.000315479933432731 0.000273488449082525 0.000265090463882179 0.000329180455395168 0.000333861368399876 0.000309435079192913 0.00029325006561456
0.000283007067273676 0.000286175365374902 0.000263863644491273 0.000240417119147633 0.000308241879888528 0.000316719915182796 0.000291404145271322 0.000270481856082617
0.000267444174595534 0.000261681098528862 0.000254876528265231 0.000235771475957352 0.000291581657219369 0.000306261360641199 0.000283275333445352 0.000253862449549521
0.000255324652614098 0.00025001089483723 0.000241492812851355 0.000227751902020775 0.000273782555682961 0.000292227539354567 0.000277925336264153 0.000243976708300824
0.000245293781998077 0.000240538918809271 0.00023202175293754 0.00021982824636782 0.000264848251874792 0.000275431571446237 0.00025674199914782 0.000236233016367268
0.000236526419441436 0.000229717258682343 0.000220853774998184 0.00021660133256475 0.000254369734855936 0.000259807810243185 0.000245961108073073 0.000229731571230565
0.000228512666950625 0.000215075496911201 0.000210671387673069 0.000209347852498301 0.000244968099219814 0.000250101466624075 0.0002309636000305 0.000224312639660743
0.000220957982979435 0.000202221596479917 0.000202681617334861 0.00021012970933315 0.000235498538475617 0.000241578265502244 0.00021854270507371 0.000219460490711559
0.000213684713555019 0.000195251948099 0.0001955494143863 0.00020314250218121 0.000226399613185847 0.000234157763618223 0.000207692743818027 0.000215029855360228
0.000206585328298553 0.000193964435779089 0.000189157940174117 0.000190146225590294 0.000217536322960885 0.000225076558062163 0.000198343689270596 0.000211200929858936
0.000199591650334153 0.000193001733758085 0.000183411335781074 0.000185576575016722 0.000208827020234442 0.000216822371205674 0.000191682174259776 0.000207596558783828
0.000192662497340088 0.000188756822932277 0.000178225841744002 0.000180047014376607 0.000200251101775789 0.000209012850545395 0.000191129689398497 0.000204188825031769
0.000185783036035487 0.000177605494517772 0.000173524750304127 0.000175019795683643 0.000191793469330152 0.000201581653372584 0.000184062103912309 0.000201070294584095
0.00017894846976908 0.000167111039958049 0.000167311927710813 0.000173035081858764 0.000183866883486689 0.000194759624887234 0.000179801264638469 0.000198073592521812
0.000173820972711577 0.000157208166351936 0.000159581829095154 0.000165513880996964 0.000176039669043991 0.000188218982987567 0.00016846022853707 0.000193271748752441
0.000169229247523726 0.000147836963015963 0.000151903669771492 0.000158218574108059 0.000168503450771088 0.000181932478045435 0.000162512495876054 0.000187196923331298
0.000164634173987689 0.000138984862891306 0.000144292959381258 0.000151621366627202 0.000160824268513476 0.00017587587460156 0.000161934169869314 0.000181014473484446
0.000160033323696476 0.000130922825759703 0.000136772342062857 0.000144562661711799 0.000153207205036279 0.000170286301164514 0.000160273806620292 0.000174359384631831
0.000155421225973367 0.00012705886833361 0.000129362036578133 0.000139587628411872 0.000145958435255976 0.000164869289721068 0.000153018158584003 0.000167591092544584
0.000150794009772638 0.000119787896687992 0.000122084262946053 0.000133956703385605 0.000138928863314133 0.000157314208723568 0.000150885899106032 0.000160709666538818
0.000146150984330035 0.000111812599513966 0.000114969109886874 0.000126955873907403 0.000132135673020238 0.000149850394800242 0.000148909878381573 0.00015372707303913
0.000141487774505643 0.000105295379238077 0.000108042775756015 0.000120004625182105 0.000125559296915969 0.000142525746133012 0.000148987776098498 0.000148382981305319
0.000136800458497629 9.95714334631832e-05 0.000101326479138196 0.000114096851161883 0.00011917025515473 0.000135346547402606 0.000149811431284383 0.000144600927239372
0.000132089743128405 9.39291031035807e-05 9.48406133498574e-05 0.00010887229889488 0.000113018171959212 0.00012832215797558 0.000152089918623276 0.000140813748848327
0.000127359451825375 8.84364349761992e-05 8.85997001066465e-05 0.000105006662010444 0.000107122708450338 0.000121460298855677 0.000145924386725914 0.000137018568754871
0.000122612270774749 8.31442677633269e-05 8.26157581942599e-05 0.000100410707623186 0.000101471900473791 0.000114771163197322 0.000137861199870472 0.000133213050211428
0.000117854728351207 7.82421852544647e-05 7.68992426288653e-05 9.52035414159492e-05 9.64367453596968e-05 0.000108262553702431 0.000131664615329372 0.000129396722474088
0.000113096537842182 7.45618852721786e-05 7.14614007168644e-05 9.29637914221945e-05 9.32598444719572e-05 0.000101942603024703 0.000129602221240428 0.000125568343588064
0.00010834867526061 7.12314040193483e-05 6.62627684005722e-05 9.10656734323669e-05 9.0603761206117e-05 9.58064773719028e-05 0.000124130152571589 0.000121728825223519
0.000103458128466856 6.82148324065905e-05 6.06935074075746e-05 8.9373331790012e-05 8.80149134669884e-05 8.98752348916912e-05 0.000118127535392246 0.000115685243703342
9.66577358408199e-05 6.5468774838957e-05 5.55306911483839e-05 8.59741513196838e-05 8.54622451987211e-05 8.41617429089353e-05 0.000110359403971168 0.000108904323009704
9.01333584239369e-05 6.29398806716379e-05 5.07655562359098e-05 7.8975265282274e-05 8.29150443605157e-05 7.8677748140108e-05 0.000104741194877552 0.000102328219862278
8.38984286420671e-05 6.06044402152304e-05 4.63866930299973e-05 7.4258768710304e-05 8.04488620986494e-05 7.33034469821144e-05 0.000102355786998116 9.59758093187746e-05
7.79678298552103e-05 5.84503304620024e-05 4.2369144129139e-05 6.97307176361748e-05 7.80182242960555e-05 6.84178870771504e-05 9.47664915807408e-05 9.03341683052059e-05
7.23433027402806e-05 5.3989775356333e-05 3.86901131191528e-05 6.78627934519244e-05 7.56335566196095e-05 6.36097727504128e-05 8.58823170291239e-05 8.4879056513539e-05
6.70224205886213e-05 4.94859344649961e-05 3.53277495898465e-05 6.41742628196689e-05 7.32825506091028e-05 5.9047835356754e-05 8.27610630236717e-05 7.96441406587222e-05
6.2005347839947e-05 4.53937023307678e-05 3.22619260329604e-05 5.88334965145938e-05 7.09810283327795e-05 5.47377011843308e-05 7.67375532746768e-05 7.46364670069747e-05
5.72922706863238e-05 4.16989471651779e-05 2.94759234235724e-05 5.37580067624318e-05 6.87948279954129e-05 5.06047811985616e-05 7.00629488063557e-05 6.98572230001293e-05
5.28802316998591e-05 3.83822776180238e-05 2.69483046827146e-05 5.08140869431209e-05 6.66467983760677e-05 4.67401484644346e-05 6.53257717421463e-05 6.5307595902652e-05
4.87592933663466e-05 3.58029210808559e-05 2.46543817840709e-05 4.69524696268703e-05 6.45500785766735e-05 4.31380519074677e-05 6.1217966097359e-05 6.09880009462479e-05
4.49221151920908e-05 3.39350159248392e-05 2.25728974965214e-05 4.29949197854456e-05 6.25033969942582e-05 3.9798314188967e-05 5.8984182885161e-05 5.68979812218786e-05
4.13611259164775e-05 3.22076075342993e-05 2.06862330552941e-05 3.92099975822757e-05 6.05163358428983e-05 3.66856075382227e-05 5.69758047085799e-05 5.30356580585395e-05
3.80620394953752e-05 3.06061087863676e-05 1.89783048351476e-05 3.61655976083317e-05 5.85881660358649e-05 3.38077071896947e-05 5.29055938297482e-05 4.93965945037407e-05
3.50124299601411e-05 2.91151483991379e-05 1.74328018522711e-05 3.2860027940476e-05 5.67218843639224e-05 3.11524282889049e-05 5.14342099324987e-05 4.59744622112055e-05
3.22012217479734e-05 2.7714033751357e-05 1.61085621271988e-05 2.94816114494582e-05 5.49139313015483e-05 2.87239391839946e-05 4.76805169011954e-05 4.2764482907913e-05
2.96139504687391e-05 2.63961830065713e-05 1.50925671182174e-05 2.68458855816282e-05 5.32208309135954e-05 2.64853372092623e-05 4.53946906878964e-05 3.97601492918653e-05
2.72368677672742e-05 2.51598826170595e-05 1.4282471429688e-05 2.45447583518164e-05 5.15948313457802e-05 2.49452199895295e-05 4.27640819882124e-05 3.6951477327878e-05
2.50578855801324e-05 2.40010219919306e-05 1.35746172712797e-05 2.24963452854774e-05 5.00385908455814e-05 2.3577580849859e-05 3.98967645450796e-05 3.4331435358527e-05
2.306504038172e-05 2.29213318863321e-05 1.29078880449347e-05 2.11434737803737e-05 4.85412778628333e-05 2.22888012653764e-05 3.60669329922982e-05 3.18928353467524e-05
2.14226849713354e-05 2.19177280638516e-05 1.22796787388971e-05 2.01458264666612e-05 4.71104214386923e-05 2.10793789891811e-05 3.44795429946932e-05 2.96266890844805e-05
2.00924484554192e-05 2.09825877306842e-05 1.16875314405763e-05 1.93377090032296e-05 4.57381438415429e-05 1.99447387641892e-05 3.12261228841563e-05 2.75234897882578e-05
1.88564409798288e-05 2.01144467531418e-05 1.11290666129339e-05 1.88617129280883e-05 4.41293739341392e-05 1.88805667309994e-05 2.94466710851763e-05 2.55747426521515e-05
1.77080826962805e-05 1.93076090686029e-05 1.04607609203095e-05 1.76832911433823e-05 4.13262840615295e-05 1.78579486473574e-05 2.64604736350351e-05 2.3778892622652e-05
1.66411597289797e-05 1.88420477303287e-05 9.78156247539006e-06 1.63563240711856e-05 3.87567653115527e-05 1.68493730582138e-05 2.38312293159154e-05 2.21963075350248e-05
1.56492742121237e-05 1.90989674868701e-05 9.15759156326638e-06 1.55846693523008e-05 3.64262762604027e-05 1.59079671504907e-05 2.20276563885802e-05 2.07302934281424e-05
1.47264101188815e-05 1.93716900684173e-05 8.58351746373985e-06 1.52392718758988e-05 3.43190619324227e-05 1.50287628122254e-05 2.06585546497485e-05 1.93717888971435e-05
1.38679359554776e-05 1.96612734576826e-05 8.05453668477022e-06 1.42857620535348e-05 3.24149528915272e-05 1.4206881410628e-05 1.9321488266239e-05 1.8179196233746e-05
1.306916353479e-05 1.99644496738464e-05 7.56664374413413e-06 1.36821481579147e-05 3.07509792347525e-05 1.34429105620317e-05 1.84194501544244e-05 1.70653496390268e-05
1.23253328216799e-05 2.02791741634112e-05 7.11609726818521e-06 1.30690643150276e-05 2.92644397183956e-05 1.27274097099272e-05 1.64044355954644e-05 1.60300607429798e-05
1.16325776982456e-05 2.06100767135646e-05 6.69942146648394e-06 1.20899736248581e-05 2.79051618391948e-05 1.20574259955106e-05 1.44940657060389e-05 1.50680743837605e-05
1.09867427156376e-05 2.09599918832187e-05 6.31373033573393e-06 1.11621006411649e-05 2.6919865854385e-05 1.14299852310623e-05 1.33997098811174e-05 1.41743650179022e-05
1.03841464606202e-05 2.13199634757031e-05 5.95625882126582e-06 1.02497082707311e-05 2.67207898074895e-05 1.08420096106207e-05 1.28326112260432e-05 1.33436219321993e-05
9.8215105441111e-06 2.16944551333542e-05 5.65697949841496e-06 9.70885997459909e-06 2.65285164800176e-05 1.02977953831782e-05 1.18735256735162e-05 1.25715798074314e-05
9.29605533794895e-06 2.20832115511327e-05 5.37722768389706e-06 9.35710372190165e-06 2.6344827235602e-05 9.80183215951444e-06 1.06396467381866e-05 1.18538217396683e-05
8.80500339234353e-06 2.24821383177634e-05 5.11483701478224e-06 9.01051719823579e-06 2.61704462580657e-05 9.33524103112855e-06 9.91443069336793e-06 1.11863599090747e-05
8.34560895822387e-06 2.28906583250325e-05 4.86848946569787e-06 8.40328700765938e-06 2.60054643887022e-05 8.90116200374912e-06 9.51324122367939e-06 1.05654202155103e-05
7.91575446230695e-06 2.33104591376335e-05 4.63702065353481e-06 7.74539716251283e-06 2.58496317270033e-05 8.49173469725882e-06 9.02858559367639e-06 9.9874194988454e-06
7.51345179903188e-06 2.36136904315684e-05 4.41938250683003e-06 7.20659970768959e-06 2.57017618033531e-05 8.10560116486199e-06 8.64953532633476e-06 9.45310434787387e-06
7.13675831393104e-06 2.30690394082964e-05 4.2145595965532e-06 6.97565210886731e-06 2.55596900271768e-05 7.74109632489005e-06 8.57129945863401e-06 8.97992024973197e-06
6.7837431831657e-06 2.25372361795226e-05 4.02166133368299e-06 6.64070054832332e-06 2.54221812005526e-05 7.39690543875442e-06 8.50458723013578e-06 8.5366595278567e-06
6.45263237770439e-06 2.20192772261398e-05 3.83991246409693e-06 6.13838568635814e-06 2.5289689787042e-05 7.07699839706902e-06 7.65743269535195e-06 8.12055881517744e-06
6.14182488871094e-06 2.15162794384298e-05 3.66857875115244e-06 5.81532380607252e-06 2.51636834195642e-05 6.77410379618636e-06 7.00946031211516e-06 7.72949308393001e-06
5.84985574938027e-06 2.10285897253985e-05 3.50696397532009e-06 5.60400168643857e-06 2.5044362382264e-05 6.48933151572669e-06 6.52279003491303e-06 7.38524063826402e-06
5.57535413073909e-06 2.05550068744103e-05 3.35444845040978e-06 5.37390648040182e-06 2.46189312241831e-05 6.23373962961941e-06 6.27997362884215e-06 7.05749634452412e-06
5.31710162477723e-06 2.00950009641413e-05 3.21043407328044e-06 5.16109473064823e-06 2.39541440830221e-05 5.99031903448662e-06 6.30125268759219e-06 6.74791481838384e-06
5.07401243245405e-06 1.96482969059213e-05 3.074297612594e-06 4.91708722388542e-06 2.33180553203088e-05 5.76495888252862e-06 6.08846927999578e-06 6.45547560215318e-06
4.84495920666575e-06 1.92141929149396e-05 2.94549981740425e-06 4.79834393423563e-06 2.27078480491829e-05 5.54972669498221e-06 5.84464339069073e-06 6.17914608829216e-06
4.60921984282865e-06 1.87921739218884e-05 2.82359707021798e-06 4.76430348706023e-06 2.21215018195359e-05 5.34460937277752e-06 5.56767472440108e-06 5.91792117967023e-06
4.32944935751916e-06 1.83813821772684e-05 2.70817644228781e-06 4.61521159580529e-06 2.15550877835337e-05 5.14910776403116e-06 5.08638021469928e-06 5.6708350268467e-06
4.07083666140505e-06 1.79811003766308e-05 2.59884748720344e-06 4.30832933733911e-06 2.10080612044565e-05 4.96905716210332e-06 4.76740812165003e-06 5.43697580412773e-06
3.8315223417983e-06 1.75910177727316e-05 2.49523715135328e-06 4.18182952163361e-06 2.04806321171058e-05 4.79805682574072e-06 4.56980925032271e-06 5.21842019703832e-06
3.60984623298687e-06 1.72115102217062e-05 2.39698199838124e-06 4.13506653693751e-06 1.99730090952785e-05 4.6467026310147e-06 4.39095861645723e-06 5.0168721582595e-06
3.40435883599557e-06 1.6842162021775e-05 2.30374212300884e-06 3.92916747149352e-06 1.95195186895736e-05 4.50096754912268e-06 4.12386939466417e-06 4.78325618087584e-06
3.21376942149129e-06 1.64831314225124e-05 2.21518736979324e-06 3.68968220270712e-06 1.90806304525365e-05 4.36111017208283e-06 3.95665171563687e-06 4.56428284971712e-06
3.03679815982152e-06 1.61348462736905e-05 2.13102158291506e-06 3.55648493463133e-06 1.86581116775354e-05 4.22687434273395e-06 3.79779222773249e-06 4.35873984016374e-06
2.87232562052115e-06 1.5797945773257e-05 2.05099167832117e-06 3.54412364164651e-06 1.82517336637732e-05 4.0980086921938e-06 3.61837549643037e-06 4.16569884011346e-06
2.7193210889154e-06 1.54715273138494e-05 1.97486089409338e-06 3.53570850184337e-06 1.78598573649934e-05 3.9806213054542e-06 3.52136619624268e-06 3.98423756319274e-06
2.57679845253287e-06 1.515497182836e-05 1.90237262454493e-06 3.21117901149944e-06 1.74811477484413e-05 3.86833882709317e-06 3.37263268603913e-06 3.81354158776835e-06
2.44395363369612e-06 1.48486349741256e-05 1.83331164066403e-06 3.08399880609243e-06 1.71149800749556e-05 3.76382515634004e-06 3.19820482098899e-06 3.65288092978019e-06


==> plots/Dat/Omega_2_nu_10_pass.dat <==
aS_V aS_GC aS_RSI aS_GC_RE neNMF_GC neNMF_RSI neNMF_GC_RE neNMF_V
0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264
0.0140877563078297 NaN 0.0462811604499629 NaN 0.00818515529085324 0.0138373409277473 0.00723857582122355 0.0143779370776598
0.00758047461920203 NaN 0.00184339537310851 NaN 0.00414028188133911 0.00254382823946586 0.00431504134711439 0.00673156674628783
0.00431448551548086 0.00386015389223066 0.000914347489501084 0.00312083022531924 0.0033614646544968 0.00120160967967506 0.00310193294702614 0.00389667969600079
0.00248996102462729 0.00355162490679769 0.000639827981458685 0.00278818629818551 0.00293684071617021 0.000847820134443914 0.00221380931471453 0.00227582085773943
0.00154240254404036 0.00332512451692481 0.000516340670547812 0.00186950025537129 0.00260426900076008 0.000669745313151074 0.00211807273646451 0.0014306932399835
0.00102700345514894 0.00306566564117291 0.000442444236042415 0.00146512998315658 0.00236720001060181 0.000561657823961439 0.00145161896392704 0.000957020482551579
0.000735342348995563 0.00303358870656493 0.000393090981898246 0.00144584645517458 0.00220780586365948 0.000489804271134139 0.00151631455507541 0.000678751524074953
0.000560593925888308 0.00318673786751283 0.000358240935317213 0.00125234351037443 0.00217277348267382 0.000449471701972707 0.00114615874099732 0.000519693243036414
0.000450974113094395 0.00302674020120512 0.000333967599922061 0.00106216467293551 0.00204744621117491 0.000419283402098659 0.000990043221937585 0.000425876683699735
0.000379560379398585 0.00283935107815531 0.000308645091596028 0.000912789563450069 0.0017996303505739 0.000383931926998213 0.000879533646783847 0.000366157510908017
0.000334925923984268 0.00262657050106251 0.000288308288136061 0.000994384358138069 0.00185510538590175 0.0003552713335318 0.000987339394449979 0.00032353216575673
0.000304261097360553 0.00246711548051838 0.000273488449082525 0.00093231621724582 0.00204149826332905 0.000333861368399876 0.000802143141180753 0.00029325006561456
0.000283007067273676 0.00266647992714059 0.000263863644491273 0.000893971637651419 0.0021489747264611 0.000316719915182796 0.000786434782521853 0.000270481856082617
0.000267444174595534 0.00275107290386961 0.000254876528265231 0.000715036922231148 0.00210860556793822 0.000306261360641199 0.000750076058135106 0.000253862449549521
0.000255324652614098 0.00277261325380552 0.000241492812851355 0.000653659522741587 0.00187827579358299 0.000292227539354567 0.000732642482809232 0.000243976708300824
0.000245293781998077 0.00273956961041091 0.00023202175293754 0.000589343695867646 0.0017221108861776 0.000275431571446237 0.000669369800746271 0.000236233016367268
0.000236526419441436 0.00267768439963159 0.000220853774998184 0.000607447124505736 0.00171600238489118 0.000259807810243185 0.000785582351930479 0.000229731571230565
0.000228512666950625 0.00260874791081553 0.000210671387673069 0.000510060938485135 0.00176153033095478 0.000250101466624075 0.000689734258959588 0.000224312639660743
0.000220957982979435 0.00253863668566125 0.000202681617334861 0.000547094053647529 0.00179959673357391 0.000241578265502244 0.000733711186737425 0.000219460490711559
0.000213684713555019 0.00249255631998337 0.0001955494143863 0.000588037206450681 0.00183903659524738 0.000234157763618223 0.000594770619357819 0.000215029855360228
0.000206585328298553 0.00251824197211405 0.000189157940174117 0.000622889523033912 0.00186947096200201 0.000225076558062163 0.000636389517101634 0.000211200929858936
0.000199591650334153 0.0025341827153285 0.000183411335781074 0.000603389584501113 0.00188090844117225 0.000216822371205674 0.000594837264762527 0.000207596558783828
0.000192662497340088 0.00253126587788986 0.000178225841744002 0.000603375852660523 0.00187871855367297 0.000209012850545395 0.000648619485409333 0.000204188825031769
0.000185783036035487 0.00250452722779154 0.000173524750304127 0.000577449267237292 0.00186198988217708 0.000201581653372584 0.000541524164064225 0.000201070294584095
0.00017894846976908 0.00248746843068084 0.000167311927710813 0.00051487685456864 0.0018302687353221 0.000194759624887234 0.000529696382903776 0.000198073592521812
0.000173820972711577 0.00246867769936549 0.000159581829095154 0.000457962348279106 0.00178777363863877 0.000188218982987567 0.000590286036137591 0.000193271748752441
0.000169229247523726 0.00243996546716781 0.000151903669771492 0.000430344070206212 0.00174160575656108 0.000181932478045435 0.000524493233349965 0.000187196923331298
0.000164634173987689 0.00240298017733717 0.000144292959381258 0.000378279714044467 0.0016985098348242 0.00017587587460156 0.00050323551622249 0.000181014473484446
0.000160033323696476 0.00236989363707175 0.000136772342062857 0.000411884194490038 0.0016995589229804 0.000170286301164514 0.000527509025074264 0.000174359384631831
0.000155421225973367 0.00234406575117203 0.000129362036578133 0.000392796896185482 0.00171010711959722 0.000164869289721068 0.000489239370730437 0.000167591092544584
0.000150794009772638 0.00234272054670595 0.000122084262946053 0.00040713539546468 0.00173103811217982 0.000157314208723568 0.000509817677589773 0.000160709666538818
0.000146150984330035 0.00231972545500793 0.000114969109886874 0.000411734427195671 0.0017508392366277 0.000149850394800242 0.000431201149453022 0.00015372707303913
0.000141487774505643 0.00226060750084456 0.000108042775756015 0.000335248237532296 0.00177527601065819 0.000142525746133012 0.00043463663500655 0.000148382981305319
0.000136800458497629 0.00231791417321706 0.000101326479138196 0.000300453725874763 0.00179971028686026 0.000135346547402606 0.000409521473956076 0.000144600927239372
0.000132089743128405 0.00239824724184581 9.48406133498574e-05 0.000335228993803847 0.00182172925575044 0.00012832215797558 0.000388599166573747 0.000140813748848327
0.000127359451825375 0.00245560017132527 8.85997001066465e-05 0.000317848027932984 0.00184213610268222 0.000121460298855677 0.000406878899481209 0.000137018568754871
0.000122612270774749 0.00240565080333909 8.26157581942599e-05 0.000293832960306005 0.00185940993165474 0.000114771163197322 0.000400025286446929 0.000133213050211428
0.000117854728351207 0.00234783751387234 7.68992426288653e-05 0.000253882739010954 0.00186888437995684 0.000108262553702431 0.000424041656855697 0.000129396722474088
0.000113096537842182 0.00228672316023035 7.14614007168644e-05 0.000203894363842081 0.0018695365642238 0.000101942603024703 0.000412759264518018 0.000125568343588064
0.00010834867526061 0.0022200420750327 6.62627684005722e-05 0.000259109980209401 0.00185417642669434 9.58064773719028e-05 0.000249085983205156 0.000121728825223519
0.000103458128466856 0.00214616910730816 6.06935074075746e-05 0.000258832690373533 0.00189909119832425 8.98752348916912e-05 0.000309816825377785 0.000115685243703342
9.66577358408199e-05 0.00206115951702922 5.55306911483839e-05 0.000210554565175486 0.00190525823922755 8.41617429089353e-05 0.000380710032480593 0.000108904323009704
9.01333584239369e-05 0.00209437613469389 5.07655562359098e-05 0.000141135344803038 0.00192091113588367 7.8677748140108e-05 0.000351290387013742 0.000102328219862278
8.38984286420671e-05 0.00209666366618571 4.63866930299973e-05 0.000143085977980793 0.00188082930297517 7.33034469821144e-05 0.000340989303870142 9.59758093187746e-05
7.79678298552103e-05 0.00207298825713155 4.2369144129139e-05 0.000114529418872665 0.00178421482999043 6.84178870771504e-05 0.000330499575354462 9.03341683052059e-05
7.23433027402806e-05 0.00203685580259391 3.86901131191528e-05 0.000128308825505986 0.00171107878012246 6.36097727504128e-05 0.000242298871397238 8.4879056513539e-05
6.70224205886213e-05 0.00201341230069216 3.53277495898465e-05 0.000145303337780756 0.00171934152355534 5.9047835356754e-05 0.000256821339206558 7.96441406587222e-05
6.2005347839947e-05 0.00201695149052421 3.22619260329604e-05 0.000136453681626117 0.00172901789439481 5.47377011843308e-05 0.000169105971723181 7.46364670069747e-05
5.72922706863238e-05 0.0020553096888829 2.94759234235724e-05 0.000155449318095329 0.00173762275212272 5.06047811985616e-05 0.000186605068312269 6.98572230001293e-05
5.28802316998591e-05 0.0021389370217501 2.69483046827146e-05 0.000120111238683363 0.00174583086550111 4.67401484644346e-05 0.000266847369544715 6.5307595902652e-05
4.87592933663466e-05 0.00228793146478568 2.46543817840709e-05 0.00010061317016929 0.00169953713994187 4.31380519074677e-05 0.00024159814507432 6.09880009462479e-05
4.49221151920908e-05 0.00248133760085594 2.25728974965214e-05 9.00973090705448e-05 0.00176205127653185 3.9798314188967e-05 0.000192881900386623 5.68979812218786e-05
4.13611259164775e-05 0.00236028790630529 2.06862330552941e-05 0.000124487837885712 0.00176992005284381 3.66856075382227e-05 0.000182240447477985 5.30356580585395e-05
3.80620394953752e-05 0.00225701959706259 1.89783048351476e-05 0.000124662881348963 0.00177797934808746 3.38077071896947e-05 0.000167515188605632 4.93965945037407e-05
3.50124299601411e-05 0.00221276258624077 1.74328018522711e-05 9.96625574377418e-05 0.00178663183388219 3.11524282889049e-05 0.000155017462743775 4.59744622112055e-05
3.22012217479734e-05 0.00221655149589435 1.61085621271988e-05 9.84801947128915e-05 0.00179676998226663 2.87239391839946e-05 0.000142631301521848 4.2764482907913e-05
2.96139504687391e-05 0.00224035659828854 1.50925671182174e-05 9.22053074963874e-05 0.00180864701988246 2.64853372092623e-05 0.000134630410511425 3.97601492918653e-05
2.72368677672742e-05 0.00226602349126661 1.4282471429688e-05 7.8247078257702e-05 0.00182146703312395 2.49452199895295e-05 0.000147944039294724 3.6951477327878e-05
2.50578855801324e-05 0.00228933057515431 1.35746172712797e-05 7.95740468483091e-05 0.00183455213125421 2.3577580849859e-05 0.000139929339585414 3.4331435358527e-05
2.306504038172e-05 0.00231212554087703 1.29078880449347e-05 7.97081920365094e-05 0.00184752515385093 2.22888012653764e-05 0.000186422087483639 3.18928353467524e-05
2.14226849713354e-05 0.00233918475681896 1.22796787388971e-05 7.47084733000791e-05 0.00186063233723338 2.10793789891811e-05 0.000164908705773199 2.96266890844805e-05
2.00924484554192e-05 0.00236589170193052 1.16875314405763e-05 7.09642384519641e-05 0.00187267084433932 1.99447387641892e-05 0.00023940861947626 2.75234897882578e-05
1.88564409798288e-05 0.0023974610473412 1.11290666129339e-05 4.8663330068437e-05 0.00188315246314138 1.88805667309994e-05 0.000256021684567164 2.55747426521515e-05
1.77080826962805e-05 0.00242833269633447 1.04607609203095e-05 4.58202290550581e-05 0.00185780952099914 1.78579486473574e-05 0.000202655438859073 2.3778892622652e-05
1.66411597289797e-05 0.00244844504145838 9.78156247539006e-06 5.27012854841121e-05 0.00182074982830041 1.68493730582138e-05 0.00012121983217418 2.21963075350248e-05
1.56492742121237e-05 0.0024701959702246 9.15759156326638e-06 5.77894294897761e-05 0.00178878765738841 1.59079671504907e-05 0.000102316382711292 2.07302934281424e-05
1.47264101188815e-05 0.00249026945351886 8.58351746373985e-06 4.7854366577237e-05 0.00180567141547696 1.50287628122254e-05 0.000142361862202645 1.93717888971435e-05
1.38679359554776e-05 0.00251635183059189 8.05453668477022e-06 4.74568803848429e-05 0.00184888369347349 1.4206881410628e-05 0.000125381216277387 1.8179196233746e-05
1.306916353479e-05 0.002586860709896 7.56664374413413e-06 4.80626775983891e-05 0.00188661106236812 1.34429105620317e-05 0.00012503236624429 1.70653496390268e-05
1.23253328216799e-05 0.00267313447971301 7.11609726818521e-06 5.18486640661064e-05 0.00187758688671678 1.27274097099272e-05 0.000104143456043005 1.60300607429798e-05
1.16325776982456e-05 0.00275604980952806 6.69942146648394e-06 3.60340667125343e-05 0.00186646444936277 1.20574259955106e-05 9.02165204723146e-05 1.50680743837605e-05
1.09867427156376e-05 0.00280882855516976 6.31373033573393e-06 3.56639051909498e-05 0.00185555436106317 1.14299852310623e-05 7.87547412505531e-05 1.41743650179022e-05
1.03841464606202e-05 0.00281909927793925 5.95625882126582e-06 3.45376298991432e-05 0.0018448375122757 1.08420096106207e-05 8.80696315747409e-05 1.33436219321993e-05
9.8215105441111e-06 0.0027916392794288 5.65697949841496e-06 3.10362438294036e-05 0.00179926985673523 1.02977953831782e-05 7.97673854781842e-05 1.25715798074314e-05
9.29605533794895e-06 0.00272574493834232 5.37722768389706e-06 3.00342994639122e-05 0.00173816923839579 9.80183215951444e-06 8.15435621337707e-05 1.18538217396683e-05
8.80500339234353e-06 0.00265365379759741 5.11483701478224e-06 3.45898661514835e-05 0.0017321252952227 9.33524103112855e-06 8.31735374629683e-05 1.11863599090747e-05
8.34560895822387e-06 0.00259571961680919 4.86848946569787e-06 3.33437841286618e-05 0.00175023929933856 8.90116200374912e-06 7.10635133452178e-05 1.05654202155103e-05
7.91575446230695e-06 0.00263001674114669 4.63702065353481e-06 2.76948985689418e-05 0.00176693009759381 8.49173469725882e-06 6.95407166311732e-05 9.9874194988454e-06
7.51345179903188e-06 0.002922942836602 4.41938250683003e-06 2.54398420892759e-05 0.00176450551629837 8.10560116486199e-06 6.61208537262617e-05 9.45310434787387e-06
7.13675831393104e-06 0.00317171811189771 4.2145595965532e-06 2.19476667745429e-05 0.00175077685262723 7.74109632489005e-06 6.24873640151292e-05 8.97992024973197e-06
6.7837431831657e-06 0.0033438931399448 4.02166133368299e-06 2.69591873272988e-05 0.00173359190199461 7.39690543875442e-06 5.28709247278756e-05 8.5366595278567e-06
6.45263237770439e-06 0.00332442559012676 3.83991246409693e-06 2.65150881631116e-05 0.00171163121985582 7.07699839706902e-06 5.10489853347344e-05 8.12055881517744e-06
6.14182488871094e-06 0.0033080511128086 3.66857875115244e-06 1.81483738508716e-05 0.00170414401264716 6.77410379618636e-06 5.07499666395688e-05 7.72949308393001e-06
5.84985574938027e-06 0.00329332646575601 3.50696397532009e-06 1.81941806271074e-05 0.00173328689730559 6.48933151572669e-06 3.95859085910068e-05 7.38524063826402e-06
5.57535413073909e-06 0.00328469047393309 3.35444845040978e-06 2.02309833552127e-05 0.00177527273716965 6.23373962961941e-06 3.97083483592776e-05 7.05749634452412e-06
5.31710162477723e-06 0.00328490885767948 3.21043407328044e-06 2.01682087915323e-05 0.00180583215593242 5.99031903448662e-06 3.7753805058744e-05 6.74791481838384e-06
5.07401243245405e-06 0.00329355006490248 3.074297612594e-06 1.92616921406586e-05 0.00181740867272828 5.76495888252862e-06 4.87970332045928e-05 6.45547560215318e-06
4.84495920666575e-06 0.00329699870645949 2.94549981740425e-06 1.87814080378443e-05 0.00181486686825808 5.54972669498221e-06 5.65645002053339e-05 6.17914608829216e-06
4.60921984282865e-06 0.003292278313085 2.82359707021798e-06 1.92099169132975e-05 0.00181233213001207 5.34460937277752e-06 4.77331712283861e-05 5.91792117967023e-06
4.32944935751916e-06 0.00328369921360399 2.70817644228781e-06 1.62115028434954e-05 0.0018098728864692 5.14910776403116e-06 4.33003424670127e-05 5.6708350268467e-06
4.07083666140505e-06 0.00327566692735779 2.59884748720344e-06 1.64876032739257e-05 0.00180753530350968 4.96905716210332e-06 3.52106259999353e-05 5.43697580412773e-06
3.8315223417983e-06 0.00326135665949751 2.49523715135328e-06 1.52061639815082e-05 0.00180523510528743 4.79805682574072e-06 3.40537246614284e-05 5.21842019703832e-06
3.60984623298687e-06 0.00324322153880381 2.39698199838124e-06 1.4417341141072e-05 0.00180276303238072 4.6467026310147e-06 3.41611759737043e-05 5.0168721582595e-06
3.40435883599557e-06 0.00322222939902842 2.30374212300884e-06 1.31902621158123e-05 0.00180016350139016 4.50096754912268e-06 3.16499786993854e-05 4.78325618087584e-06
3.21376942149129e-06 0.00318470459126883 2.21518736979324e-06 1.04663342531761e-05 0.00179758179505065 4.36111017208283e-06 3.52667288582763e-05 4.56428284971712e-06
3.03679815982152e-06 0.00312113408926132 2.13102158291506e-06 1.11571234976047e-05 0.00179503634148866 4.22687434273395e-06 3.15369184872371e-05 4.35873984016374e-06
2.87232562052115e-06 0.00301334095462526 2.05099167832117e-06 1.49738267092352e-05 0.00179250870456524 4.0980086921938e-06 2.5301416006725e-05 4.16569884011346e-06
2.7193210889154e-06 0.00291517482843396 1.97486089409338e-06 1.26840588940198e-05 0.00179014965982575 3.9806213054542e-06 2.4368755656415e-05 3.98423756319274e-06
2.57679845253287e-06 0.00290906266250445 1.90237262454493e-06 1.25123708803205e-05 0.00178795501327064 3.86833882709317e-06 2.68582392156589e-05 3.81354158776835e-06
2.44395363369612e-06 0.00291340270745613 1.83331164066403e-06 1.16035032401954e-05 0.00178591954912488 3.76382515634004e-06 2.20383070568978e-05 3.65288092978019e-06


==> plots/Dat/Omega_2_nu_150_pass.dat <==
aS_V aS_GC aS_RSI aS_GC_RE neNMF_GC neNMF_RSI neNMF_GC_RE neNMF_V
0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264
0.0140877563078297 0.00849664586481612 0.0462811604499629 0.00874014326293895 0.00887067519626263 0.0138373409277473 0.00866929561056497 0.0143779370776598
0.00758047461920203 0.00471066835019727 0.00184339537310851 0.0050022673116053 0.00496595912413138 0.00254382823946586 0.00491250594777324 0.00673156674628783
0.00431448551548086 0.00285927045241349 0.000914347489501084 0.00289775067134711 0.00280449501610137 0.00120160967967506 0.00285767239320469 0.00389667969600079
0.00248996102462729 0.00185254004900648 0.000639827981458685 0.00168761130236115 0.00176987758433201 0.000847820134443914 0.00176447169982042 0.00227582085773943
0.00154240254404036 0.00122387982058168 0.000516340670547812 0.00116110623326886 0.0011883972790857 0.000669745313151074 0.00118083835679327 0.0014306932399835
0.00102700345514894 0.000881056866865706 0.000442444236042415 0.0008275424077078 0.000840214995814018 0.000561657823961439 0.000766591837543148 0.000957020482551579
0.000735342348995563 0.000674249240736856 0.000393090981898246 0.000596394746251181 0.000661192546928495 0.000489804271134139 0.000563242005594312 0.000678751524074953
0.000560593925888308 0.000526195703968668 0.000358240935317213 0.000481967154922102 0.000547097435185285 0.000449471701972707 0.000446197918879456 0.000519693243036414
0.000450974113094395 0.000436514310229106 0.000333967599922061 0.000419327960229464 0.000450018724557321 0.000419283402098659 0.00038509248015797 0.000425876683699735
0.000379560379398585 0.000381118571679764 0.000308645091596028 0.000366701270053171 0.000390437103351238 0.000383931926998213 0.000333061270576222 0.000366157510908017
0.000334925923984268 0.000356318483864597 0.000288308288136061 0.000315452759979784 0.000363795940779948 0.0003552713335318 0.000295047346011263 0.00032353216575673
0.000304261097360553 0.000341147668361206 0.000273488449082525 0.000295382777350236 0.000337402729491991 0.000333861368399876 0.00027503866309416 0.00029325006561456
0.000283007067273676 0.000331627909940645 0.000263863644491273 0.000290264847377701 0.000312599817126989 0.000316719915182796 0.000255722988241038 0.000270481856082617
0.000267444174595534 0.000324358373268075 0.000254876528265231 0.00028223356542708 0.000293679484872716 0.000306261360641199 0.000238301619709935 0.000253862449549521
0.000255324652614098 0.000318463243689669 0.000241492812851355 0.000269454256666431 0.000278742839448242 0.000292227539354567 0.000230148187008792 0.000243976708300824
0.000245293781998077 0.000306223836368538 0.00023202175293754 0.00026478758171253 0.000267239948697204 0.000275431571446237 0.000223154886701572 0.000236233016367268
0.000236526419441436 0.000291988750481723 0.000220853774998184 0.000260456081259293 0.000260516044118377 0.000259807810243185 0.000212308257830933 0.000229731571230565
0.000228512666950625 0.000277853746170491 0.000210671387673069 0.000254418185233297 0.000254738269163408 0.000250101466624075 0.000202975096273573 0.000224312639660743
0.000220957982979435 0.000263550566632853 0.000202681617334861 0.000246945593555311 0.000249620986842203 0.000241578265502244 0.00019748490487922 0.000219460490711559
0.000213684713555019 0.000253674020043231 0.0001955494143863 0.000237251767570285 0.00024525355447937 0.000234157763618223 0.00019024304273297 0.000215029855360228
0.000206585328298553 0.000251003608318729 0.000189157940174117 0.000230390843594865 0.000241247444620673 0.000225076558062163 0.000183895019033307 0.000211200929858936
0.000199591650334153 0.000248593965429733 0.000183411335781074 0.0002222475912343 0.000237466318749105 0.000216822371205674 0.000170065913522768 0.000207596558783828
0.000192662497340088 0.000246380890447991 0.000178225841744002 0.000213805462277455 0.000233873591609617 0.000209012850545395 0.000162579919850642 0.000204188825031769
0.000185783036035487 0.000244308014701247 0.000173524750304127 0.000205147778641673 0.000230650736541329 0.000201581653372584 0.000160985325045654 0.000201070294584095
0.00017894846976908 0.000242346511692392 0.000167311927710813 0.000191539891742525 0.000227546711460253 0.000194759624887234 0.000158905868233582 0.000198073592521812
0.000173820972711577 0.000240464482517168 0.000159581829095154 0.000180310070327553 0.000224509117578982 0.000188218982987567 0.000153048590669182 0.000193271748752441
0.000169229247523726 0.000238626412739863 0.000151903669771492 0.000176532258576004 0.000221533301132831 0.000181932478045435 0.000148529418583892 0.000187196923331298
0.000164634173987689 0.000236808317142369 0.000144292959381258 0.00016826467896347 0.00021862022360559 0.00017587587460156 0.000147490446931365 0.000181014473484446
0.000160033323696476 0.000234992701104049 0.000136772342062857 0.000158844613489206 0.000215976868568412 0.000170286301164514 0.000140058290555907 0.000174359384631831
0.000155421225973367 0.000233169671435701 0.000129362036578133 0.000155877285816406 0.000213390055901832 0.000164869289721068 0.000133005678969589 0.000167591092544584
0.000150794009772638 0.000231340935846135 0.000122084262946053 0.00015124621635436 0.000210973528979712 0.000157314208723568 0.000129714025064415 0.000160709666538818
0.000146150984330035 0.000229498410724494 0.000114969109886874 0.000143556548575151 0.000209898961042336 0.000149850394800242 0.000124312112122862 0.00015372707303913
0.000141487774505643 0.000227641386242136 0.000108042775756015 0.000136613324356826 0.000208964343354643 0.000142525746133012 0.000117212868634106 0.000148382981305319
0.000136800458497629 0.00022319166962612 0.000101326479138196 0.000128028797768725 0.000208080713782914 0.000135346547402606 0.000109974211851111 0.000144600927239372
0.000132089743128405 0.000215941492987912 9.48406133498574e-05 0.000118109631363122 0.000207230732155525 0.00012832215797558 0.000101914417094815 0.000140813748848327
0.000127359451825375 0.000208994489722144 8.85997001066465e-05 0.000109613836453369 0.000206407527282893 0.000121460298855677 9.82840642393027e-05 0.000137018568754871
0.000122612270774749 0.000202348729444769 8.26157581942599e-05 0.000100023603110656 0.00020560536580349 0.000114771163197322 9.64662205901099e-05 0.000133213050211428
0.000117854728351207 0.000196001885324219 7.68992426288653e-05 9.56412937414837e-05 0.000204820018554937 0.000108262553702431 9.14229975595601e-05 0.000129396722474088
0.000113096537842182 0.000189903430669886 7.14614007168644e-05 9.0595733788682e-05 0.000203701151408638 0.000101942603024703 8.67451393713324e-05 0.000125568343588064
0.00010834867526061 0.000184032311831241 6.62627684005722e-05 8.43887357444265e-05 0.000201301033864104 9.58064773719028e-05 8.25779751221143e-05 0.000121728825223519
0.000103458128466856 0.000178332239293982 6.06935074075746e-05 7.98309384324745e-05 0.000198448735966973 8.98752348916912e-05 7.86046832156095e-05 0.000115685243703342
9.66577358408199e-05 0.000172781720673411 5.55306911483839e-05 7.76252533122935e-05 0.000188771119532957 8.41617429089353e-05 7.40237574382302e-05 0.000108904323009704
9.01333584239369e-05 0.000167340353430909 5.07655562359098e-05 7.30316278597914e-05 0.000183220885174655 7.8677748140108e-05 7.03135894304142e-05 0.000102328219862278
8.38984286420671e-05 0.000161981651222112 4.63866930299973e-05 6.79794550289489e-05 0.00018124327274116 7.33034469821144e-05 6.52342105804778e-05 9.59758093187746e-05
7.79678298552103e-05 0.000156691559617373 4.2369144129139e-05 6.41351344249298e-05 0.000179290478520415 6.84178870771504e-05 6.13121883285558e-05 9.03341683052059e-05
7.23433027402806e-05 0.000151470453726623 3.86901131191528e-05 5.87362992859179e-05 0.000177360920342314 6.36097727504128e-05 5.70925520521722e-05 8.4879056513539e-05
6.70224205886213e-05 0.000146290017304666 3.53277495898465e-05 5.35861266466858e-05 0.000175452562256773 5.9047835356754e-05 5.37497846233674e-05 7.96441406587222e-05
6.2005347839947e-05 0.000141129034233123 3.22619260329604e-05 5.07204160855251e-05 0.000173565687065233 5.47377011843308e-05 5.00907109353228e-05 7.46364670069747e-05
5.72922706863238e-05 0.000135971549474834 2.94759234235724e-05 4.79541389570375e-05 0.000171675986684637 5.06047811985616e-05 4.68242136955307e-05 6.98572230001293e-05
5.28802316998591e-05 0.000130834739118109 2.69483046827146e-05 4.43627151718263e-05 0.000163485794698079 4.67401484644346e-05 4.21786805682949e-05 6.5307595902652e-05
4.87592933663466e-05 0.000125702058324187 2.46543817840709e-05 4.13211717358299e-05 0.000155583931533222 4.31380519074677e-05 3.8965177723501e-05 6.09880009462479e-05
4.49221151920908e-05 0.000120597437305048 2.25728974965214e-05 3.8131613144228e-05 0.000147972600738815 3.9798314188967e-05 3.63279286600446e-05 5.68979812218786e-05
4.13611259164775e-05 0.000116627061111439 2.06862330552941e-05 3.48266516771444e-05 0.000140614297867515 3.66856075382227e-05 3.37110749583491e-05 5.30356580585395e-05
3.80620394953752e-05 0.000112784888081738 1.89783048351476e-05 3.2999889798744e-05 0.000133499846154916 3.38077071896947e-05 3.15063222683647e-05 4.93965945037407e-05
3.50124299601411e-05 0.00010900970630183 1.74328018522711e-05 3.28785185249746e-05 0.000126662216372489 3.11524282889049e-05 2.95280549639982e-05 4.59744622112055e-05
3.22012217479734e-05 0.000105308735929551 1.61085621271988e-05 3.20714443738813e-05 0.000120100954625809 2.87239391839946e-05 2.7894949157935e-05 4.2764482907913e-05
2.96139504687391e-05 0.000101690893164758 1.50925671182174e-05 2.92369829753731e-05 0.000113798164070834 2.64853372092623e-05 2.68848592477587e-05 3.97601492918653e-05
2.72368677672742e-05 9.81558012136913e-05 1.4282471429688e-05 2.64687281692101e-05 0.000107724164678229 2.49452199895295e-05 2.53408633198489e-05 3.6951477327878e-05
2.50578855801324e-05 9.46849709922076e-05 1.35746172712797e-05 2.45144019946158e-05 0.000101878836947785 2.3577580849859e-05 2.39914982072627e-05 3.4331435358527e-05
2.306504038172e-05 9.12772375193746e-05 1.29078880449347e-05 2.29266206751336e-05 9.62316363063876e-05 2.22888012653764e-05 2.15054165617383e-05 3.18928353467524e-05
2.14226849713354e-05 8.79361388574956e-05 1.22796787388971e-05 2.17578031180542e-05 9.07623245000867e-05 2.10793789891811e-05 1.94982920269554e-05 2.96266890844805e-05
2.00924484554192e-05 8.46565102189049e-05 1.16875314405763e-05 2.0965671234092e-05 8.54409189403474e-05 1.99447387641892e-05 1.83797427665265e-05 2.75234897882578e-05
1.88564409798288e-05 8.14566424601702e-05 1.11290666129339e-05 1.98597500390625e-05 8.0700726581046e-05 1.88805667309994e-05 1.71884426056835e-05 2.55747426521515e-05
1.77080826962805e-05 7.83388906977329e-05 1.04607609203095e-05 1.86362807799643e-05 7.61863320678605e-05 1.78579486473574e-05 1.67887753833276e-05 2.3778892622652e-05
1.66411597289797e-05 7.53103187688665e-05 9.78156247539006e-06 1.70887472931824e-05 7.18804571675924e-05 1.68493730582138e-05 1.67508957907655e-05 2.21963075350248e-05
1.56492742121237e-05 7.14009252943228e-05 9.15759156326638e-06 1.5886355094732e-05 6.77758483650942e-05 1.59079671504907e-05 1.52636002687396e-05 2.07302934281424e-05
1.47264101188815e-05 6.72090846760946e-05 8.58351746373985e-06 1.45414097149022e-05 6.38762643400737e-05 1.50287628122254e-05 1.406012727167e-05 1.93717888971435e-05
1.38679359554776e-05 6.32799947450847e-05 8.05453668477022e-06 1.33138919638481e-05 6.01800564921574e-05 1.4206881410628e-05 1.31458416563379e-05 1.8179196233746e-05
1.306916353479e-05 5.96054278083248e-05 7.56664374413413e-06 1.29643056789135e-05 5.66894258223407e-05 1.34429105620317e-05 1.2182361367136e-05 1.70653496390268e-05
1.23253328216799e-05 5.61785561542503e-05 7.11609726818521e-06 1.19488792529768e-05 5.33978677957878e-05 1.27274097099272e-05 1.13510016763323e-05 1.60300607429798e-05
1.16325776982456e-05 5.29663425138339e-05 6.69942146648394e-06 1.05839975997669e-05 5.1232747325263e-05 1.20574259955106e-05 1.06036158505592e-05 1.50680743837605e-05
1.09867427156376e-05 4.99452513429213e-05 6.31373033573393e-06 9.91324675568053e-06 4.97680143526785e-05 1.14299852310623e-05 1.00326843785401e-05 1.41743650179022e-05
1.03841464606202e-05 4.70995461665105e-05 5.95625882126582e-06 9.75593407168359e-06 4.83532572103007e-05 1.08420096106207e-05 9.60067033931189e-06 1.33436219321993e-05
9.8215105441111e-06 4.44290201804931e-05 5.65697949841496e-06 9.32844623058066e-06 4.69890872267376e-05 1.02977953831782e-05 8.9708564182111e-06 1.25715798074314e-05
9.29605533794895e-06 4.19312601702247e-05 5.37722768389706e-06 8.72995747188789e-06 4.57179330528956e-05 9.80183215951444e-06 8.49898556459354e-06 1.18538217396683e-05
8.80500339234353e-06 3.96080957942374e-05 5.11483701478224e-06 8.41831279231765e-06 4.44891875583358e-05 9.33524103112855e-06 7.95172527885566e-06 1.11863599090747e-05
8.34560895822387e-06 3.74518480304613e-05 4.86848946569787e-06 7.85424091722464e-06 4.33028242462825e-05 8.90116200374912e-06 7.50023039529279e-06 1.05654202155103e-05
7.91575446230695e-06 3.54403617465284e-05 4.63702065353481e-06 7.27383189968212e-06 4.21565775289397e-05 8.49173469725882e-06 7.37225453045967e-06 9.9874194988454e-06
7.51345179903188e-06 3.35687128584876e-05 4.41938250683003e-06 6.90780893869247e-06 4.10576474040264e-05 8.10560116486199e-06 7.05092321324905e-06 9.45310434787387e-06
7.13675831393104e-06 3.18226720924097e-05 4.2145595965532e-06 6.54156620472251e-06 4.00229708985598e-05 7.74109632489005e-06 6.62341471638803e-06 8.97992024973197e-06
6.7837431831657e-06 3.01928851152947e-05 4.02166133368299e-06 6.25419736839461e-06 3.90208150152434e-05 7.39690543875442e-06 6.46598759764141e-06 8.5366595278567e-06
6.45263237770439e-06 2.86705081394208e-05 3.83991246409693e-06 5.74520945689214e-06 3.80489956973126e-05 7.07699839706902e-06 6.05568124604014e-06 8.12055881517744e-06
6.14182488871094e-06 2.72445029918349e-05 3.66857875115244e-06 5.25499147558418e-06 3.710469722889e-05 6.77410379618636e-06 5.76559681410853e-06 7.72949308393001e-06
5.84985574938027e-06 2.59075057694545e-05 3.50696397532009e-06 5.07183450141239e-06 3.61869368556319e-05 6.48933151572669e-06 5.33969421065556e-06 7.38524063826402e-06
5.57535413073909e-06 2.46595099657043e-05 3.35444845040978e-06 4.84953931313933e-06 3.52947323398117e-05 6.23373962961941e-06 4.91120676119961e-06 7.05749634452412e-06
5.31710162477723e-06 2.34934850921394e-05 3.21043407328044e-06 4.64030978839999e-06 3.44292069712647e-05 5.99031903448662e-06 4.65444310179365e-06 6.74791481838384e-06
5.07401243245405e-06 2.24016483903207e-05 3.074297612594e-06 4.46579402354448e-06 3.35906784612011e-05 5.76495888252862e-06 4.48572044099642e-06 6.45547560215318e-06
4.84495920666575e-06 2.13821916342111e-05 2.94549981740425e-06 4.26390652126803e-06 3.27787383163353e-05 5.54972669498221e-06 4.34340355733407e-06 6.17914608829216e-06
4.60921984282865e-06 2.04315502588437e-05 2.82359707021798e-06 4.10241107667933e-06 3.19936774850572e-05 5.34460937277752e-06 4.26008577945101e-06 5.91792117967023e-06
4.32944935751916e-06 1.95467556789959e-05 2.70817644228781e-06 3.91518827922647e-06 3.12663751496396e-05 5.14910776403116e-06 4.02347515586533e-06 5.6708350268467e-06
4.07083666140505e-06 1.87235376496754e-05 2.59884748720344e-06 3.79984479069475e-06 3.05625804666215e-05 4.96905716210332e-06 3.82404520537154e-06 5.43697580412773e-06
3.8315223417983e-06 1.79545191941167e-05 2.49523715135328e-06 3.65531699854492e-06 2.98844959243882e-05 4.79805682574072e-06 3.75360009960997e-06 5.21842019703832e-06
3.60984623298687e-06 1.72391151085887e-05 2.39698199838124e-06 3.56466737721661e-06 2.92324500428601e-05 4.6467026310147e-06 3.61681075766965e-06 5.0168721582595e-06
3.40435883599557e-06 1.65706766898024e-05 2.30374212300884e-06 3.42497141897544e-06 2.83677100923606e-05 4.50096754912268e-06 3.49243994644151e-06 4.78325618087584e-06
3.21376942149129e-06 1.59448018303112e-05 2.21518736979324e-06 3.14979308757935e-06 2.68463717894314e-05 4.36111017208283e-06 3.41589496672629e-06 4.56428284971712e-06
3.03679815982152e-06 1.53568347841448e-05 2.13102158291506e-06 2.9681405213864e-06 2.54217733940381e-05 4.22687434273395e-06 3.32014390688501e-06 4.35873984016374e-06
2.87232562052115e-06 1.47523424878724e-05 2.05099167832117e-06 2.91490040741631e-06 2.40932098890943e-05 4.0980086921938e-06 3.24899860989553e-06 4.16569884011346e-06
2.7193210889154e-06 1.41632411825215e-05 1.97486089409338e-06 2.85537515409177e-06 2.28547422931787e-05 3.9806213054542e-06 3.13363015285692e-06 3.98423756319274e-06
2.57679845253287e-06 1.36114296158657e-05 1.90237262454493e-06 2.76009770598362e-06 2.17004367482951e-05 3.86833882709317e-06 3.07534459821426e-06 3.81354158776835e-06
2.44395363369612e-06 1.30944969708978e-05 1.83331164066403e-06 2.63283273574318e-06 2.06238858131163e-05 3.76382515634004e-06 2.9413255703522e-06 3.65288092978019e-06


==> plots/Dat/Omega_2_nu_50_pass.dat <==
aS_V aS_GC aS_RSI aS_GC_RE neNMF_GC neNMF_RSI neNMF_GC_RE neNMF_V
0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264
0.0140877563078297 0.00661333217798507 0.0462811604499629 0.00666986533572929 0.00658639631238563 0.0138373409277473 0.007143518576348 0.0143779370776598
0.00758047461920203 0.00351142720896102 0.00184339537310851 0.00372204431885002 0.00392217929778596 0.00254382823946586 0.00402516419115086 0.00673156674628783
0.00431448551548086 0.00214945103176139 0.000914347489501084 0.00205714112846786 0.00241757093535624 0.00120160967967506 0.00250892001381132 0.00389667969600079
0.00248996102462729 0.00162053153219163 0.000639827981458685 0.00133595087001369 0.00165596075949903 0.000847820134443914 0.00170087747149989 0.00227582085773943
0.00154240254404036 0.00125518084004119 0.000516340670547812 0.000965062217208635 0.00124409812179658 0.000669745313151074 0.00119553748631571 0.0014306932399835
0.00102700345514894 0.00100528046348391 0.000442444236042415 0.000782200082522137 0.00101515096685041 0.000561657823961439 0.000826485233923946 0.000957020482551579
0.000735342348995563 0.000865205906815364 0.000393090981898246 0.00053481769678966 0.000861929442168232 0.000489804271134139 0.00065902780036848 0.000678751524074953
0.000560593925888308 0.000743055425562554 0.000358240935317213 0.000471495283585143 0.000805260309553563 0.000449471701972707 0.000534548667841516 0.000519693243036414
0.000450974113094395 0.000626938732396297 0.000333967599922061 0.000387365341387613 0.000733344430299661 0.000419283402098659 0.000445996330774269 0.000425876683699735
0.000379560379398585 0.000559984690418865 0.000308645091596028 0.000342296155229508 0.00067428585121471 0.000383931926998213 0.000387407191392495 0.000366157510908017
0.000334925923984268 0.000535233082099145 0.000288308288136061 0.00032071190674442 0.000630760015161193 0.0003552713335318 0.000367590406571422 0.00032353216575673
0.000304261097360553 0.000493844291248595 0.000273488449082525 0.000305679058304457 0.000593962711343471 0.000333861368399876 0.000339172620186116 0.00029325006561456
0.000283007067273676 0.000478892089819028 0.000263863644491273 0.000282304899191419 0.000540627186493492 0.000316719915182796 0.000336301109876724 0.000270481856082617
0.000267444174595534 0.000468042677508438 0.000254876528265231 0.000269826594693126 0.000494403147994551 0.000306261360641199 0.000298745987178669 0.000253862449549521
0.000255324652614098 0.000459128707933767 0.000241492812851355 0.000235756205771447 0.000460771652452551 0.000292227539354567 0.000294893047841639 0.000243976708300824
0.000245293781998077 0.000451314371116002 0.00023202175293754 0.000213402635315432 0.000436808366319879 0.000275431571446237 0.000250849935101878 0.000236233016367268
0.000236526419441436 0.000443998934414529 0.000220853774998184 0.000204634895065655 0.000419191584620733 0.000259807810243185 0.000236368060918556 0.000229731571230565
0.000228512666950625 0.000431387509870239 0.000210671387673069 0.000196060991596651 0.000411697988424441 0.000250101466624075 0.000224680677499478 0.000224312639660743
0.000220957982979435 0.000411069334471702 0.000202681617334861 0.00018839328054067 0.000407575952335738 0.000241578265502244 0.000219862049866205 0.000219460490711559
0.000213684713555019 0.000393593101178872 0.0001955494143863 0.000180241629734866 0.000402007251035179 0.000234157763618223 0.000203755766913281 0.000215029855360228
0.000206585328298553 0.000381585732874829 0.000189157940174117 0.000166840798589518 0.000390395657332059 0.000225076558062163 0.0002042497686219 0.000211200929858936
0.000199591650334153 0.000372445980536396 0.000183411335781074 0.000162565594688753 0.000387159072967447 0.000216822371205674 0.000198493262536948 0.000207596558783828
0.000192662497340088 0.000362907518554705 0.000178225841744002 0.000143211889638737 0.000384657557261814 0.000209012850545395 0.000189103275443888 0.000204188825031769
0.000185783036035487 0.000353243702401062 0.000173524750304127 0.000130994949414963 0.000382629739128739 0.000201581653372584 0.000170290136529409 0.000201070294584095
0.00017894846976908 0.00034371458091042 0.000167311927710813 0.00011782571867553 0.000380390868717652 0.000194759624887234 0.000161430398176798 0.000198073592521812
0.000173820972711577 0.000339204930516938 0.000159581829095154 0.000109366548421916 0.000380596430077115 0.000188218982987567 0.000159675641835747 0.000193271748752441
0.000169229247523726 0.00033726480934952 0.000151903669771492 0.00010966269527197 0.000383619725214474 0.000181932478045435 0.000158193622379804 0.000187196923331298
0.000164634173987689 0.000335828177528541 0.000144292959381258 0.000100847036734935 0.000387175518029 0.00017587587460156 0.000142957530194418 0.000181014473484446
0.000160033323696476 0.000334824699317577 0.000136772342062857 8.99011931576628e-05 0.000391076704855789 0.000170286301164514 0.000138325699142975 0.000174359384631831
0.000155421225973367 0.000334104583574062 0.000129362036578133 7.61770484077503e-05 0.000390877956781475 0.000164869289721068 0.00013143979712539 0.000167591092544584
0.000150794009772638 0.000333564015895666 0.000122084262946053 6.45135758893778e-05 0.000379399806297612 0.000157314208723568 0.000130669377636285 0.000160709666538818
0.000146150984330035 0.000331953267431683 0.000114969109886874 5.86043228118364e-05 0.000367810324059802 0.000149850394800242 0.00012763787521177 0.00015372707303913
0.000141487774505643 0.000323198289582741 0.000108042775756015 5.69255615427722e-05 0.000365908037498545 0.000142525746133012 0.000121427302263429 0.000148382981305319
0.000136800458497629 0.000315261020132476 0.000101326479138196 5.34908917997358e-05 0.000364066979233726 0.000135346547402606 0.000116494547846037 0.000144600927239372
0.000132089743128405 0.000307961428821123 9.48406133498574e-05 4.63213271939796e-05 0.000362002305290042 0.00012832215797558 0.000118555555528332 0.000140813748848327
0.000127359451825375 0.000292928780371412 8.85997001066465e-05 4.37595828048163e-05 0.000359807294510091 0.000121460298855677 0.000115630017043324 0.000137018568754871
0.000122612270774749 0.000293460400290146 8.26157581942599e-05 4.13988043738697e-05 0.000357536846879106 0.000114771163197322 0.000110082548686507 0.000133213050211428
0.000117854728351207 0.000282121710569779 7.68992426288653e-05 3.85234103607822e-05 0.000349173262058023 0.000108262553702431 0.000104163247437532 0.000129396722474088
0.000113096537842182 0.000270212806218726 7.14614007168644e-05 3.36551630156927e-05 0.000340914011025754 0.000101942603024703 0.000101999190147765 0.000125568343588064
0.00010834867526061 0.000257768268600034 6.62627684005722e-05 3.149798729291e-05 0.000333552291786806 9.58064773719028e-05 0.000103317899100317 0.000121728825223519
0.000103458128466856 0.000245034831016902 6.06935074075746e-05 2.93256247064729e-05 0.000325769349154408 8.98752348916912e-05 0.000110216143822226 0.000115685243703342
9.66577358408199e-05 0.000232135808455901 5.55306911483839e-05 2.77423779433638e-05 0.000318361726704698 8.41617429089353e-05 9.24589062204044e-05 0.000108904323009704
9.01333584239369e-05 0.000219371940725171 5.07655562359098e-05 2.45815916468391e-05 0.000311457911055168 7.8677748140108e-05 7.95303743537738e-05 0.000102328219862278
8.38984286420671e-05 0.000206814528519824 4.63866930299973e-05 2.16809494069239e-05 0.000304609799720477 7.33034469821144e-05 7.87520617038646e-05 9.59758093187746e-05
7.79678298552103e-05 0.000194545295371167 4.2369144129139e-05 2.12087353798849e-05 0.000297854731440921 6.84178870771504e-05 7.33560586775756e-05 9.03341683052059e-05
7.23433027402806e-05 0.000188046922741705 3.86901131191528e-05 2.02984628522839e-05 0.00029114530685883 6.36097727504128e-05 6.56602953497069e-05 8.4879056513539e-05
6.70224205886213e-05 0.000182855822938833 3.53277495898465e-05 1.87358996249688e-05 0.00028441785369147 5.9047835356754e-05 6.43996729776213e-05 7.96441406587222e-05
6.2005347839947e-05 0.000177614123561583 3.22619260329604e-05 1.77191545330847e-05 0.000277586977541981 5.47377011843308e-05 6.14198635841025e-05 7.46364670069747e-05
5.72922706863238e-05 0.000175890937025491 2.94759234235724e-05 1.65144307735907e-05 0.000270599992898377 5.06047811985616e-05 5.71723964543337e-05 6.98572230001293e-05
5.28802316998591e-05 0.000176263203826002 2.69483046827146e-05 1.54609110696041e-05 0.000263453320940171 4.67401484644346e-05 5.20114603061484e-05 6.5307595902652e-05
4.87592933663466e-05 0.000180937157944277 2.46543817840709e-05 1.40714386893036e-05 0.000256229837295112 4.31380519074677e-05 4.78738280072757e-05 6.09880009462479e-05
4.49221151920908e-05 0.000187862452476796 2.25728974965214e-05 1.31126235430692e-05 0.000248920972848103 3.9798314188967e-05 4.36125929958612e-05 5.68979812218786e-05
4.13611259164775e-05 0.000196323055013198 2.06862330552941e-05 1.27167745287713e-05 0.000239152281224893 3.66856075382227e-05 4.17203193511973e-05 5.30356580585395e-05
3.80620394953752e-05 0.000206419766567007 1.89783048351476e-05 1.21922773811567e-05 0.000227269931865718 3.38077071896947e-05 3.9728838811283e-05 4.93965945037407e-05
3.50124299601411e-05 0.000209567399939839 1.74328018522711e-05 1.15050454576612e-05 0.000216264559344496 3.11524282889049e-05 3.64578253136003e-05 4.59744622112055e-05
3.22012217479734e-05 0.000205386053881654 1.61085621271988e-05 1.0738655283089e-05 0.000206136306822446 2.87239391839946e-05 3.69049538671465e-05 4.2764482907913e-05
2.96139504687391e-05 0.000201377274173586 1.50925671182174e-05 1.00192607690483e-05 0.000199893644015848 2.64853372092623e-05 3.60385056431763e-05 3.97601492918653e-05
2.72368677672742e-05 0.000197509424235901 1.4282471429688e-05 9.64480861678772e-06 0.000201259044541937 2.49452199895295e-05 3.12692389335993e-05 3.6951477327878e-05
2.50578855801324e-05 0.00019373978007778 1.35746172712797e-05 9.50725579541869e-06 0.000197016437345833 2.3577580849859e-05 2.84147233192435e-05 3.4331435358527e-05
2.306504038172e-05 0.000190102884043843 1.29078880449347e-05 8.52046190538698e-06 0.000189964397789641 2.22888012653764e-05 2.68261004151698e-05 3.18928353467524e-05
2.14226849713354e-05 0.000187186314532444 1.22796787388971e-05 7.47786685747673e-06 0.000187076243154895 2.10793789891811e-05 2.56875169802408e-05 2.96266890844805e-05
2.00924484554192e-05 0.000188508069664058 1.16875314405763e-05 6.94664384438657e-06 0.000184796273578296 1.99447387641892e-05 2.40485602496872e-05 2.75234897882578e-05
1.88564409798288e-05 0.000189865399299722 1.11290666129339e-05 6.75474711098372e-06 0.00018271617682062 1.88805667309994e-05 2.15811879299645e-05 2.55747426521515e-05
1.77080826962805e-05 0.000191267167006195 1.04607609203095e-05 6.28145020318513e-06 0.000180858059081147 1.78579486473574e-05 2.00777100519656e-05 2.3778892622652e-05
1.66411597289797e-05 0.000192706116920258 9.78156247539006e-06 6.17308431305868e-06 0.000179189700888237 1.68493730582138e-05 1.92801177396554e-05 2.21963075350248e-05
1.56492742121237e-05 0.000194182051572806 9.15759156326638e-06 6.01329016339386e-06 0.000177724083499449 1.59079671504907e-05 1.82450219364121e-05 2.07302934281424e-05
1.47264101188815e-05 0.000195705725765734 8.58351746373985e-06 5.77682024691757e-06 0.00017637436325705 1.50287628122254e-05 1.77629772999487e-05 1.93717888971435e-05
1.38679359554776e-05 0.000197266861113419 8.05453668477022e-06 5.39692811761949e-06 0.000175221909648292 1.4206881410628e-05 1.8142576939089e-05 1.8179196233746e-05
1.306916353479e-05 0.000198859524167649 7.56664374413413e-06 5.1443658488883e-06 0.000174227451962474 1.34429105620317e-05 1.63581504023249e-05 1.70653496390268e-05
1.23253328216799e-05 0.00020049369918888 7.11609726818521e-06 4.90407181919734e-06 0.000173377799485367 1.27274097099272e-05 1.46934935742846e-05 1.60300607429798e-05
1.16325776982456e-05 0.000202148633957076 6.69942146648394e-06 4.67070313464923e-06 0.000172697539975639 1.20574259955106e-05 1.39879546614748e-05 1.50680743837605e-05
1.09867427156376e-05 0.000203838437858179 6.31373033573393e-06 4.35911913779935e-06 0.000164996121963537 1.14299852310623e-05 1.40107349677469e-05 1.41743650179022e-05
1.03841464606202e-05 0.000205577748382387 5.95625882126582e-06 3.95121005851321e-06 0.000165613657051596 1.08420096106207e-05 1.35500352852594e-05 1.33436219321993e-05
9.8215105441111e-06 0.00020738906671947 5.65697949841496e-06 3.83263165028646e-06 0.000166091641687633 1.02977953831782e-05 1.20012662401255e-05 1.25715798074314e-05
9.29605533794895e-06 0.000209265133870841 5.37722768389706e-06 3.82768151020401e-06 0.000163885470269068 9.80183215951444e-06 1.08914424453389e-05 1.18538217396683e-05
8.80500339234353e-06 0.000206469463114911 5.11483701478224e-06 3.82145487557935e-06 0.000156526527716861 9.33524103112855e-06 1.02049307056587e-05 1.11863599090747e-05
8.34560895822387e-06 0.000202206620965434 4.86848946569787e-06 3.4814331788471e-06 0.000149204166863524 8.90116200374912e-06 9.79120099533576e-06 1.05654202155103e-05
7.91575446230695e-06 0.000198287457101128 4.63702065353481e-06 3.30900658384703e-06 0.000141802610773955 8.49173469725882e-06 9.28463292035143e-06 9.9874194988454e-06
7.51345179903188e-06 0.00019464803608379 4.41938250683003e-06 3.07354274567399e-06 0.000141188497805711 8.10560116486199e-06 8.82041613035208e-06 9.45310434787387e-06
7.13675831393104e-06 0.00019129374837365 4.2145595965532e-06 2.87605630728499e-06 0.000141506654211205 7.74109632489005e-06 9.01092062469574e-06 8.97992024973197e-06
6.7837431831657e-06 0.000188092397437509 4.02166133368299e-06 2.79103372669705e-06 0.000141838910385522 7.39690543875442e-06 8.59353280563759e-06 8.5366595278567e-06
6.45263237770439e-06 0.000185004453952629 3.83991246409693e-06 2.77551210784508e-06 0.000142188497521661 7.07699839706902e-06 7.91917970434673e-06 8.12055881517744e-06
6.14182488871094e-06 0.000181991974716133 3.66857875115244e-06 2.80096738926127e-06 0.000142550347381222 6.77410379618636e-06 7.96051687230954e-06 7.72949308393001e-06
5.84985574938027e-06 0.000179107416353707 3.50696397532009e-06 2.64814989232852e-06 0.000142867006310856 6.48933151572669e-06 7.08151370917898e-06 7.38524063826402e-06
5.57535413073909e-06 0.000176342969697357 3.35444845040978e-06 2.54337336876623e-06 0.00014319130392307 6.23373962961941e-06 6.45236765335664e-06 7.05749634452412e-06
5.31710162477723e-06 0.000173681881080238 3.21043407328044e-06 2.47077423772566e-06 0.000143511005593155 5.99031903448662e-06 6.22298858883532e-06 6.74791481838384e-06
5.07401243245405e-06 0.000171110657402255 3.074297612594e-06 2.3257637717998e-06 0.000143814259285738 5.76495888252862e-06 6.24791839414688e-06 6.45547560215318e-06
4.84495920666575e-06 0.000168642238850358 2.94549981740425e-06 2.20864065089565e-06 0.000144108244368186 5.54972669498221e-06 5.96440795805673e-06 6.17914608829216e-06
4.60921984282865e-06 0.000166252411825063 2.82359707021798e-06 2.04064577410975e-06 0.000144369135964565 5.34460937277752e-06 5.90117384430783e-06 5.91792117967023e-06
4.32944935751916e-06 0.000163923819619997 2.70817644228781e-06 1.92566966516713e-06 0.000144424940513903 5.14910776403116e-06 5.87895725472713e-06 5.6708350268467e-06
4.07083666140505e-06 0.000161660287233709 2.59884748720344e-06 1.93111318290462e-06 0.0001424456784497 4.96905716210332e-06 5.63927340310865e-06 5.43697580412773e-06
3.8315223417983e-06 0.000159462030199072 2.49523715135328e-06 1.89749265071713e-06 0.000140551106973177 4.79805682574072e-06 5.24771783187044e-06 5.21842019703832e-06
3.60984623298687e-06 0.000157324737051364 2.39698199838124e-06 1.83385531886889e-06 0.00013874269488072 4.6467026310147e-06 5.04522939074294e-06 5.0168721582595e-06
3.40435883599557e-06 0.000155250390532941 2.30374212300884e-06 1.78313231708585e-06 0.000137219787928495 4.50096754912268e-06 4.61825440994102e-06 4.78325618087584e-06
3.21376942149129e-06 0.000153247882879875 2.21518736979324e-06 1.63101108106964e-06 0.000135725499894429 4.36111017208283e-06 4.23827403728281e-06 4.56428284971712e-06
3.03679815982152e-06 0.000151332766585916 2.13102158291506e-06 1.54073029452902e-06 0.000134280562998192 4.22687434273395e-06 4.12050147389916e-06 4.35873984016374e-06
2.87232562052115e-06 0.000149480369487858 2.05099167832117e-06 1.56800720720669e-06 0.00013288011760377 4.0980086921938e-06 4.00160663330599e-06 4.16569884011346e-06
2.7193210889154e-06 0.000147685190349206 1.97486089409338e-06 1.50982752654293e-06 0.000131522048964723 3.9806213054542e-06 3.79749224041101e-06 3.98423756319274e-06
2.57679845253287e-06 0.000145968934413251 1.90237262454493e-06 1.46756138937059e-06 0.000130393838442943 3.86833882709317e-06 3.74144130665949e-06 3.81354158776835e-06
2.44395363369612e-06 0.000144321917933773 1.83331164066403e-06 1.39413537969769e-06 0.00012926559236495 3.76382515634004e-06 3.65916648374308e-06 3.65288092978019e-06


==> plots/Dat/Omega_5_nu_100_pass.dat <==
aS_V aS_GC aS_RSI aS_GC_RE neNMF_GC neNMF_RSI neNMF_GC_RE neNMF_V
0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264
0.0140877563078297 0.00709015857386539 0.0462811604499629 0.00759802721500174 0.00791138184556757 0.0138373409277473 0.00825310669746423 0.0143779370776598
0.00758047461920203 0.00424808679869288 0.00184339537310851 0.00424909269806812 0.00438457756246136 0.00254382823946586 0.00461688651061341 0.00673156674628783
0.00431448551548086 0.00268399197402569 0.000914347489501084 0.00264310745506085 0.00264538102849888 0.00120160967967506 0.00280767110173299 0.00389667969600079
0.00248996102462729 0.00168794573786099 0.000639827981458685 0.00170952827434343 0.00179319121838707 0.000847820134443914 0.00176826767674111 0.00227582085773943
0.00154240254404036 0.00116469158333025 0.000516340670547812 0.00121103143894667 0.00127578007626765 0.000669745313151074 0.00120755822861429 0.0014306932399835
0.00102700345514894 0.000854887768317805 0.000442444236042415 0.000851117837936738 0.000855476093652991 0.000561657823961439 0.000864711752384672 0.000957020482551579
0.000735342348995563 0.000641027513697061 0.000393090981898246 0.000657991842297105 0.000658103045939788 0.000489804271134139 0.00065362183997596 0.000678751524074953
0.000560593925888308 0.000503015498452646 0.000358240935317213 0.000546231012685715 0.000531880359354063 0.000449471701972707 0.000529641390279763 0.000519693243036414
0.000450974113094395 0.000422792511672074 0.000333967599922061 0.000480356003265555 0.000449703428842214 0.000419283402098659 0.000470640978723375 0.000425876683699735
0.000379560379398585 0.000379804370854083 0.000308645091596028 0.000444822666766848 0.000394749443345372 0.000383931926998213 0.000424112977244358 0.000366157510908017
0.000334925923984268 0.000345285478208722 0.000288308288136061 0.000419878274751587 0.000356708561068247 0.0003552713335318 0.000390244211121176 0.00032353216575673
0.000304261097360553 0.000315479933432731 0.000273488449082525 0.000389017398224451 0.000329180455395168 0.000333861368399876 0.00034837242811858 0.00029325006561456
0.000283007067273676 0.000286175365374902 0.000263863644491273 0.000359537775836155 0.000308241879888528 0.000316719915182796 0.00033326510985254 0.000270481856082617
0.000267444174595534 0.000261681098528862 0.000254876528265231 0.00034468054457256 0.000291581657219369 0.000306261360641199 0.00032119886154797 0.000253862449549521
0.000255324652614098 0.00025001089483723 0.000241492812851355 0.000326788945652356 0.000273782555682961 0.000292227539354567 0.000312884580513417 0.000243976708300824
0.000245293781998077 0.000240538918809271 0.00023202175293754 0.000317169616340447 0.000264848251874792 0.000275431571446237 0.000309104982078143 0.000236233016367268
0.000236526419441436 0.000229717258682343 0.000220853774998184 0.000300816320234953 0.000254369734855936 0.000259807810243185 0.000296600839693415 0.000229731571230565
0.000228512666950625 0.000215075496911201 0.000210671387673069 0.000284437943529376 0.000244968099219814 0.000250101466624075 0.000283513248073034 0.000224312639660743
0.000220957982979435 0.000202221596479917 0.000202681617334861 0.000270476756515385 0.000235498538475617 0.000241578265502244 0.000270634319045569 0.000219460490711559
0.000213684713555019 0.000195251948099 0.0001955494143863 0.000258034957872061 0.000226399613185847 0.000234157763618223 0.000261724654559764 0.000215029855360228
0.000206585328298553 0.000193964435779089 0.000189157940174117 0.000249595483298505 0.000217536322960885 0.000225076558062163 0.000257392321639158 0.000211200929858936
0.000199591650334153 0.000193001733758085 0.000183411335781074 0.00024627101707086 0.000208827020234442 0.000216822371205674 0.000245873308638582 0.000207596558783828
0.000192662497340088 0.000188756822932277 0.000178225841744002 0.000243050118193384 0.000200251101775789 0.000209012850545395 0.000234291543848993 0.000204188825031769
0.000185783036035487 0.000177605494517772 0.000173524750304127 0.000240016585566785 0.000191793469330152 0.000201581653372584 0.000223845189584867 0.000201070294584095
0.00017894846976908 0.000167111039958049 0.000167311927710813 0.000233296809477306 0.000183866883486689 0.000194759624887234 0.000220055944579423 0.000198073592521812
0.000173820972711577 0.000157208166351936 0.000159581829095154 0.000214208223892683 0.000176039669043991 0.000188218982987567 0.00020536037585351 0.000193271748752441
0.000169229247523726 0.000147836963015963 0.000151903669771492 0.00020788571584262 0.000168503450771088 0.000181932478045435 0.000199336133433981 0.000187196923331298
0.000164634173987689 0.000138984862891306 0.000144292959381258 0.000198202729016714 0.000160824268513476 0.00017587587460156 0.0001920970295289 0.000181014473484446
0.000160033323696476 0.000130922825759703 0.000136772342062857 0.000195319165818164 0.000153207205036279 0.000170286301164514 0.000185847985330812 0.000174359384631831
0.000155421225973367 0.00012705886833361 0.000129362036578133 0.000193034510626962 0.000145958435255976 0.000164869289721068 0.000176227874462086 0.000167591092544584
0.000150794009772638 0.000119787896687992 0.000122084262946053 0.000190946217034503 0.000138928863314133 0.000157314208723568 0.000165467457578715 0.000160709666538818
0.000146150984330035 0.000111812599513966 0.000114969109886874 0.000184674573870377 0.000132135673020238 0.000149850394800242 0.000153514511837641 0.00015372707303913
0.000141487774505643 0.000105295379238077 0.000108042775756015 0.000179586817217284 0.000125559296915969 0.000142525746133012 0.000147776158871577 0.000148382981305319
0.000136800458497629 9.95714334631832e-05 0.000101326479138196 0.000175158007635867 0.00011917025515473 0.000135346547402606 0.000137663362160828 0.000144600927239372
0.000132089743128405 9.39291031035807e-05 9.48406133498574e-05 0.000170816454294241 0.000113018171959212 0.00012832215797558 0.00013644237071995 0.000140813748848327
0.000127359451825375 8.84364349761992e-05 8.85997001066465e-05 0.000162895516102881 0.000107122708450338 0.000121460298855677 0.000132493725613195 0.000137018568754871
0.000122612270774749 8.31442677633269e-05 8.26157581942599e-05 0.000157740820134434 0.000101471900473791 0.000114771163197322 0.000125487681987237 0.000133213050211428
0.000117854728351207 7.82421852544647e-05 7.68992426288653e-05 0.000153329561969037 9.64367453596968e-05 0.000108262553702431 0.000118193331408588 0.000129396722474088
0.000113096537842182 7.45618852721786e-05 7.14614007168644e-05 0.000149308184071926 9.32598444719572e-05 0.000101942603024703 0.000111816734731474 0.000125568343588064
0.00010834867526061 7.12314040193483e-05 6.62627684005722e-05 0.000145406750264801 9.0603761206117e-05 9.58064773719028e-05 0.000106269256522203 0.000121728825223519
0.000103458128466856 6.82148324065905e-05 6.06935074075746e-05 0.000129734252048667 8.80149134669884e-05 8.98752348916912e-05 0.000101470915938914 0.000115685243703342
9.66577358408199e-05 6.5468774838957e-05 5.55306911483839e-05 0.000114515481728981 8.54622451987211e-05 8.41617429089353e-05 9.37827359240913e-05 0.000108904323009704
9.01333584239369e-05 6.29398806716379e-05 5.07655562359098e-05 0.000101359589715053 8.29150443605157e-05 7.8677748140108e-05 8.84070064273749e-05 0.000102328219862278
8.38984286420671e-05 6.06044402152304e-05 4.63866930299973e-05 8.95910229921436e-05 8.04488620986494e-05 7.33034469821144e-05 8.34033294579332e-05 9.59758093187746e-05
7.79678298552103e-05 5.84503304620024e-05 4.2369144129139e-05 7.88537157081339e-05 7.80182242960555e-05 6.84178870771504e-05 7.49463674179842e-05 9.03341683052059e-05
7.23433027402806e-05 5.3989775356333e-05 3.86901131191528e-05 7.31090673199855e-05 7.56335566196095e-05 6.36097727504128e-05 6.81089727831697e-05 8.4879056513539e-05
6.70224205886213e-05 4.94859344649961e-05 3.53277495898465e-05 6.90662289486875e-05 7.32825506091028e-05 5.9047835356754e-05 6.57070606331252e-05 7.96441406587222e-05
6.2005347839947e-05 4.53937023307678e-05 3.22619260329604e-05 6.55418908642217e-05 7.09810283327795e-05 5.47377011843308e-05 6.22714182203692e-05 7.46364670069747e-05
5.72922706863238e-05 4.16989471651779e-05 2.94759234235724e-05 6.23940845607524e-05 6.87948279954129e-05 5.06047811985616e-05 5.69579271780384e-05 6.98572230001293e-05
5.28802316998591e-05 3.83822776180238e-05 2.69483046827146e-05 5.9504887658845e-05 6.66467983760677e-05 4.67401484644346e-05 5.2591170871594e-05 6.5307595902652e-05
4.87592933663466e-05 3.58029210808559e-05 2.46543817840709e-05 5.55357978876668e-05 6.45500785766735e-05 4.31380519074677e-05 4.94783747435129e-05 6.09880009462479e-05
4.49221151920908e-05 3.39350159248392e-05 2.25728974965214e-05 5.16409304481785e-05 6.25033969942582e-05 3.9798314188967e-05 4.56501644487389e-05 5.68979812218786e-05
4.13611259164775e-05 3.22076075342993e-05 2.06862330552941e-05 4.81970672972877e-05 6.05163358428983e-05 3.66856075382227e-05 4.24960951993117e-05 5.30356580585395e-05
3.80620394953752e-05 3.06061087863676e-05 1.89783048351476e-05 4.51044578346836e-05 5.85881660358649e-05 3.38077071896947e-05 3.97358438066207e-05 4.93965945037407e-05
3.50124299601411e-05 2.91151483991379e-05 1.74328018522711e-05 4.23012094193626e-05 5.67218843639224e-05 3.11524282889049e-05 3.70209718811868e-05 4.59744622112055e-05
3.22012217479734e-05 2.7714033751357e-05 1.61085621271988e-05 3.96137638604322e-05 5.49139313015483e-05 2.87239391839946e-05 3.41396535563731e-05 4.2764482907913e-05
2.96139504687391e-05 2.63961830065713e-05 1.50925671182174e-05 3.49896943931434e-05 5.32208309135954e-05 2.64853372092623e-05 3.1592264489549e-05 3.97601492918653e-05
2.72368677672742e-05 2.51598826170595e-05 1.4282471429688e-05 3.12084261451604e-05 5.15948313457802e-05 2.49452199895295e-05 2.97420498661622e-05 3.6951477327878e-05
2.50578855801324e-05 2.40010219919306e-05 1.35746172712797e-05 2.80754162374279e-05 5.00385908455814e-05 2.3577580849859e-05 2.76333476110517e-05 3.4331435358527e-05
2.306504038172e-05 2.29213318863321e-05 1.29078880449347e-05 2.54599347935612e-05 4.85412778628333e-05 2.22888012653764e-05 2.57862027880653e-05 3.18928353467524e-05
2.14226849713354e-05 2.19177280638516e-05 1.22796787388971e-05 2.39275484292764e-05 4.71104214386923e-05 2.10793789891811e-05 2.34807255480093e-05 2.96266890844805e-05
2.00924484554192e-05 2.09825877306842e-05 1.16875314405763e-05 2.24590283461079e-05 4.57381438415429e-05 1.99447387641892e-05 2.13337073409241e-05 2.75234897882578e-05
1.88564409798288e-05 2.01144467531418e-05 1.11290666129339e-05 2.12487901311876e-05 4.41293739341392e-05 1.88805667309994e-05 1.96117348696859e-05 2.55747426521515e-05
1.77080826962805e-05 1.93076090686029e-05 1.04607609203095e-05 2.02381001445175e-05 4.13262840615295e-05 1.78579486473574e-05 1.83397144005784e-05 2.3778892622652e-05
1.66411597289797e-05 1.88420477303287e-05 9.78156247539006e-06 1.93842620527553e-05 3.87567653115527e-05 1.68493730582138e-05 1.74192163260691e-05 2.21963075350248e-05
1.56492742121237e-05 1.90989674868701e-05 9.15759156326638e-06 1.77730917758463e-05 3.64262762604027e-05 1.59079671504907e-05 1.69421589125851e-05 2.07302934281424e-05
1.47264101188815e-05 1.93716900684173e-05 8.58351746373985e-06 1.62986227323233e-05 3.43190619324227e-05 1.50287628122254e-05 1.60360964950014e-05 1.93717888971435e-05
1.38679359554776e-05 1.96612734576826e-05 8.05453668477022e-06 1.50900114408167e-05 3.24149528915272e-05 1.4206881410628e-05 1.51115012921862e-05 1.8179196233746e-05
1.306916353479e-05 1.99644496738464e-05 7.56664374413413e-06 1.40756068104071e-05 3.07509792347525e-05 1.34429105620317e-05 1.43238182330398e-05 1.70653496390268e-05
1.23253328216799e-05 2.02791741634112e-05 7.11609726818521e-06 1.32110170737323e-05 2.92644397183956e-05 1.27274097099272e-05 1.31784596547484e-05 1.60300607429798e-05
1.16325776982456e-05 2.06100767135646e-05 6.69942146648394e-06 1.22845403837938e-05 2.79051618391948e-05 1.20574259955106e-05 1.2140741106838e-05 1.50680743837605e-05
1.09867427156376e-05 2.09599918832187e-05 6.31373033573393e-06 1.15373328479252e-05 2.6919865854385e-05 1.14299852310623e-05 1.18362319938694e-05 1.41743650179022e-05
1.03841464606202e-05 2.13199634757031e-05 5.95625882126582e-06 1.08880271752172e-05 2.67207898074895e-05 1.08420096106207e-05 1.12803963453372e-05 1.33436219321993e-05
9.8215105441111e-06 2.16944551333542e-05 5.65697949841496e-06 1.03066597997191e-05 2.65285164800176e-05 1.02977953831782e-05 1.08241465571352e-05 1.25715798074314e-05
9.29605533794895e-06 2.20832115511327e-05 5.37722768389706e-06 9.77723862665537e-06 2.6344827235602e-05 9.80183215951444e-06 1.04424209735283e-05 1.18538217396683e-05
8.80500339234353e-06 2.24821383177634e-05 5.11483701478224e-06 8.94583166224124e-06 2.61704462580657e-05 9.33524103112855e-06 1.00824538248908e-05 1.11863599090747e-05
8.34560895822387e-06 2.28906583250325e-05 4.86848946569787e-06 8.24229014343414e-06 2.60054643887022e-05 8.90116200374912e-06 9.55553024908407e-06 1.05654202155103e-05
7.91575446230695e-06 2.33104591376335e-05 4.63702065353481e-06 7.66462655888279e-06 2.58496317270033e-05 8.49173469725882e-06 9.07848983172394e-06 9.9874194988454e-06
7.51345179903188e-06 2.36136904315684e-05 4.41938250683003e-06 7.19381961882801e-06 2.57017618033531e-05 8.10560116486199e-06 8.668401306771e-06 9.45310434787387e-06
7.13675831393104e-06 2.30690394082964e-05 4.2145595965532e-06 6.81274239530363e-06 2.55596900271768e-05 7.74109632489005e-06 8.33183377167113e-06 8.97992024973197e-06
6.7837431831657e-06 2.25372361795226e-05 4.02166133368299e-06 6.47594574600705e-06 2.54221812005526e-05 7.39690543875442e-06 8.1585313580737e-06 8.5366595278567e-06
6.45263237770439e-06 2.20192772261398e-05 3.83991246409693e-06 6.12327231443425e-06 2.5289689787042e-05 7.07699839706902e-06 7.70863235840205e-06 8.12055881517744e-06
6.14182488871094e-06 2.15162794384298e-05 3.66857875115244e-06 5.81206721494989e-06 2.51636834195642e-05 6.77410379618636e-06 7.29490282287354e-06 7.72949308393001e-06
5.84985574938027e-06 2.10285897253985e-05 3.50696397532009e-06 5.53543671717709e-06 2.5044362382264e-05 6.48933151572669e-06 6.9559845452965e-06 7.38524063826402e-06
5.57535413073909e-06 2.05550068744103e-05 3.35444845040978e-06 5.28725760502992e-06 2.46189312241831e-05 6.23373962961941e-06 6.67278171897685e-06 7.05749634452412e-06
5.31710162477723e-06 2.00950009641413e-05 3.21043407328044e-06 5.0753214038179e-06 2.39541440830221e-05 5.99031903448662e-06 6.38501111862981e-06 6.74791481838384e-06
5.07401243245405e-06 1.96482969059213e-05 3.074297612594e-06 4.79865770826924e-06 2.33180553203088e-05 5.76495888252862e-06 5.98451586234176e-06 6.45547560215318e-06
4.84495920666575e-06 1.92141929149396e-05 2.94549981740425e-06 4.56588016035739e-06 2.27078480491829e-05 5.54972669498221e-06 5.64993358886109e-06 6.17914608829216e-06
4.60921984282865e-06 1.87921739218884e-05 2.82359707021798e-06 4.3693655978511e-06 2.21215018195359e-05 5.34460937277752e-06 5.36768053932134e-06 5.91792117967023e-06
4.32944935751916e-06 1.83813821772684e-05 2.70817644228781e-06 4.20244028107687e-06 2.15550877835337e-05 5.14910776403116e-06 5.11849641629001e-06 5.6708350268467e-06
4.07083666140505e-06 1.79811003766308e-05 2.59884748720344e-06 3.99104163330481e-06 2.10080612044565e-05 4.96905716210332e-06 4.92602366187689e-06 5.43697580412773e-06
3.8315223417983e-06 1.75910177727316e-05 2.49523715135328e-06 3.87034791709358e-06 2.04806321171058e-05 4.79805682574072e-06 4.6668415490719e-06 5.21842019703832e-06
3.60984623298687e-06 1.72115102217062e-05 2.39698199838124e-06 3.77697572957084e-06 1.99730090952785e-05 4.6467026310147e-06 4.45201008917271e-06 5.0168721582595e-06
3.40435883599557e-06 1.6842162021775e-05 2.30374212300884e-06 3.70581048671853e-06 1.95195186895736e-05 4.50096754912268e-06 4.23008586591109e-06 4.78325618087584e-06
3.21376942149129e-06 1.64831314225124e-05 2.21518736979324e-06 3.65243986818341e-06 1.90806304525365e-05 4.36111017208283e-06 4.0362963553858e-06 4.56428284971712e-06
3.03679815982152e-06 1.61348462736905e-05 2.13102158291506e-06 3.43690049397411e-06 1.86581116775354e-05 4.22687434273395e-06 3.80229637762645e-06 4.35873984016374e-06
2.87232562052115e-06 1.5797945773257e-05 2.05099167832117e-06 3.20099253298197e-06 1.82517336637732e-05 4.0980086921938e-06 3.57220181665272e-06 4.16569884011346e-06
2.7193210889154e-06 1.54715273138494e-05 1.97486089409338e-06 2.9968228433328e-06 1.78598573649934e-05 3.9806213054542e-06 3.44862524075061e-06 3.98423756319274e-06
2.57679845253287e-06 1.515497182836e-05 1.90237262454493e-06 2.81838973100027e-06 1.74811477484413e-05 3.86833882709317e-06 3.3425939827205e-06 3.81354158776835e-06
2.44395363369612e-06 1.48486349741256e-05 1.83331164066403e-06 2.66073368432602e-06 1.71149800749556e-05 3.76382515634004e-06 3.24571596998232e-06 3.65288092978019e-06


==> plots/Dat/Omega_5_nu_10_pass.dat <==
aS_V aS_GC aS_RSI aS_GC_RE neNMF_GC neNMF_RSI neNMF_GC_RE neNMF_V
0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264
0.0140877563078297 NaN 0.0462811604499629 NaN 0.00818515529085324 0.0138373409277473 0.00829945938729709 0.0143779370776598
0.00758047461920203 NaN 0.00184339537310851 NaN 0.00414028188133911 0.00254382823946586 0.00409660281352984 0.00673156674628783
0.00431448551548086 0.00386015389223066 0.000914347489501084 0.00286296439812758 0.0033614646544968 0.00120160967967506 0.00304547988487083 0.00389667969600079
0.00248996102462729 0.00355162490679769 0.000639827981458685 0.00219852298257152 0.00293684071617021 0.000847820134443914 0.00264976124123675 0.00227582085773943
0.00154240254404036 0.00332512451692481 0.000516340670547812 0.00184249436346403 0.00260426900076008 0.000669745313151074 0.00244611783627445 0.0014306932399835
0.00102700345514894 0.00306566564117291 0.000442444236042415 0.00170410469140498 0.00236720001060181 0.000561657823961439 0.00176565257688618 0.000957020482551579
0.000735342348995563 0.00303358870656493 0.000393090981898246 0.00138402651298036 0.00220780586365948 0.000489804271134139 0.00137107074828751 0.000678751524074953
0.000560593925888308 0.00318673786751283 0.000358240935317213 0.00120932345975782 0.00217277348267382 0.000449471701972707 0.00144874262486241 0.000519693243036414
0.000450974113094395 0.00302674020120512 0.000333967599922061 0.00117293658655786 0.00204744621117491 0.000419283402098659 0.00134404910867648 0.000425876683699735
0.000379560379398585 0.00283935107815531 0.000308645091596028 0.00122895744552488 0.0017996303505739 0.000383931926998213 0.00150328322969355 0.000366157510908017
0.000334925923984268 0.00262657050106251 0.000288308288136061 0.0011389747124874 0.00185510538590175 0.0003552713335318 0.00156128460899129 0.00032353216575673
0.000304261097360553 0.00246711548051838 0.000273488449082525 0.00102650659156843 0.00204149826332905 0.000333861368399876 0.00131140848232999 0.00029325006561456
0.000283007067273676 0.00266647992714059 0.000263863644491273 0.00103281466097998 0.0021489747264611 0.000316719915182796 0.00111860968199693 0.000270481856082617
0.000267444174595534 0.00275107290386961 0.000254876528265231 0.00116631605697004 0.00210860556793822 0.000306261360641199 0.0011529001460512 0.000253862449549521
0.000255324652614098 0.00277261325380552 0.000241492812851355 0.00131378781944095 0.00187827579358299 0.000292227539354567 0.00115910662761431 0.000243976708300824
0.000245293781998077 0.00273956961041091 0.00023202175293754 0.00110918173966257 0.0017221108861776 0.000275431571446237 0.00112920340960123 0.000236233016367268
0.000236526419441436 0.00267768439963159 0.000220853774998184 0.000990581021654106 0.00171600238489118 0.000259807810243185 0.000764966846479863 0.000229731571230565
0.000228512666950625 0.00260874791081553 0.000210671387673069 0.00102941827351911 0.00176153033095478 0.000250101466624075 0.00073271795349588 0.000224312639660743
0.000220957982979435 0.00253863668566125 0.000202681617334861 0.00105107143502659 0.00179959673357391 0.000241578265502244 0.00078829317233972 0.000219460490711559
0.000213684713555019 0.00249255631998337 0.0001955494143863 0.00115114548529278 0.00183903659524738 0.000234157763618223 0.00085567033451752 0.000215029855360228
0.000206585328298553 0.00251824197211405 0.000189157940174117 0.00101051129036025 0.00186947096200201 0.000225076558062163 0.00081244774862966 0.000211200929858936
0.000199591650334153 0.0025341827153285 0.000183411335781074 0.00092366823474812 0.00188090844117225 0.000216822371205674 0.000678024338403255 0.000207596558783828
0.000192662497340088 0.00253126587788986 0.000178225841744002 0.000824298667489357 0.00187871855367297 0.000209012850545395 0.000641068184770802 0.000204188825031769
0.000185783036035487 0.00250452722779154 0.000173524750304127 0.000681812168907466 0.00186198988217708 0.000201581653372584 0.000639958736244755 0.000201070294584095
0.00017894846976908 0.00248746843068084 0.000167311927710813 0.000679523135932072 0.0018302687353221 0.000194759624887234 0.000644465328810507 0.000198073592521812
0.000173820972711577 0.00246867769936549 0.000159581829095154 0.000646530844832809 0.00178777363863877 0.000188218982987567 0.000771934787203411 0.000193271748752441
0.000169229247523726 0.00243996546716781 0.000151903669771492 0.000643392522235143 0.00174160575656108 0.000181932478045435 0.000676023693136288 0.000187196923331298
0.000164634173987689 0.00240298017733717 0.000144292959381258 0.000655684221102158 0.0016985098348242 0.00017587587460156 0.000660059080581046 0.000181014473484446
0.000160033323696476 0.00236989363707175 0.000136772342062857 0.000676983849911469 0.0016995589229804 0.000170286301164514 0.000741477427387471 0.000174359384631831
0.000155421225973367 0.00234406575117203 0.000129362036578133 0.000746034373506362 0.00171010711959722 0.000164869289721068 0.000733824999410284 0.000167591092544584
0.000150794009772638 0.00234272054670595 0.000122084262946053 0.000852933293224904 0.00173103811217982 0.000157314208723568 0.00072214132962278 0.000160709666538818
0.000146150984330035 0.00231972545500793 0.000114969109886874 0.000668788591583265 0.0017508392366277 0.000149850394800242 0.000488662444620423 0.00015372707303913
0.000141487774505643 0.00226060750084456 0.000108042775756015 0.000686627553492783 0.00177527601065819 0.000142525746133012 0.000449677721591337 0.000148382981305319
0.000136800458497629 0.00231791417321706 0.000101326479138196 0.00076025382994669 0.00179971028686026 0.000135346547402606 0.000452070771881638 0.000144600927239372
0.000132089743128405 0.00239824724184581 9.48406133498574e-05 0.000810717580797969 0.00182172925575044 0.00012832215797558 0.000454410710982405 0.000140813748848327
0.000127359451825375 0.00245560017132527 8.85997001066465e-05 0.000941815678532842 0.00184213610268222 0.000121460298855677 0.000418890790378761 0.000137018568754871
0.000122612270774749 0.00240565080333909 8.26157581942599e-05 0.000816334607833085 0.00185940993165474 0.000114771163197322 0.000380789040439339 0.000133213050211428
0.000117854728351207 0.00234783751387234 7.68992426288653e-05 0.000744947711368851 0.00186888437995684 0.000108262553702431 0.000390238043564957 0.000129396722474088
0.000113096537842182 0.00228672316023035 7.14614007168644e-05 0.000709255770902882 0.0018695365642238 0.000101942603024703 0.000401625786507502 0.000125568343588064
0.00010834867526061 0.0022200420750327 6.62627684005722e-05 0.000699076034053725 0.00185417642669434 9.58064773719028e-05 0.000429455699493702 0.000121728825223519
0.000103458128466856 0.00214616910730816 6.06935074075746e-05 0.000803429498688654 0.00189909119832425 8.98752348916912e-05 0.000524808233463528 0.000115685243703342
9.66577358408199e-05 0.00206115951702922 5.55306911483839e-05 0.000689176576902273 0.00190525823922755 8.41617429089353e-05 0.000410470371631482 0.000108904323009704
9.01333584239369e-05 0.00209437613469389 5.07655562359098e-05 0.000736993893454952 0.00192091113588367 7.8677748140108e-05 0.000352860481344462 0.000102328219862278
8.38984286420671e-05 0.00209666366618571 4.63866930299973e-05 0.000838429890495466 0.00188082930297517 7.33034469821144e-05 0.000355242672275847 9.59758093187746e-05
7.79678298552103e-05 0.00207298825713155 4.2369144129139e-05 0.000969229233073846 0.00178421482999043 6.84178870771504e-05 0.000374273409263094 9.03341683052059e-05
7.23433027402806e-05 0.00203685580259391 3.86901131191528e-05 0.000741918498004949 0.00171107878012246 6.36097727504128e-05 0.000360787505918416 8.4879056513539e-05
6.70224205886213e-05 0.00201341230069216 3.53277495898465e-05 0.000695616205337946 0.00171934152355534 5.9047835356754e-05 0.000319446564917005 7.96441406587222e-05
6.2005347839947e-05 0.00201695149052421 3.22619260329604e-05 0.000777979110914232 0.00172901789439481 5.47377011843308e-05 0.000331383583907523 7.46364670069747e-05
5.72922706863238e-05 0.0020553096888829 2.94759234235724e-05 0.000809381537111463 0.00173762275212272 5.06047811985616e-05 0.00034412139860948 6.98572230001293e-05
5.28802316998591e-05 0.0021389370217501 2.69483046827146e-05 0.000946080150371079 0.00174583086550111 4.67401484644346e-05 0.00036708966373428 6.5307595902652e-05
4.87592933663466e-05 0.00228793146478568 2.46543817840709e-05 0.00102841665518592 0.00169953713994187 4.31380519074677e-05 0.000375318930294005 6.09880009462479e-05
4.49221151920908e-05 0.00248133760085594 2.25728974965214e-05 0.000819950476007075 0.00176205127653185 3.9798314188967e-05 0.00033043684330373 5.68979812218786e-05
4.13611259164775e-05 0.00236028790630529 2.06862330552941e-05 0.000762529827462261 0.00176992005284381 3.66856075382227e-05 0.000335360661496121 5.30356580585395e-05
3.80620394953752e-05 0.00225701959706259 1.89783048351476e-05 0.000745865058699684 0.00177797934808746 3.38077071896947e-05 0.000355450148177676 4.93965945037407e-05
3.50124299601411e-05 0.00221276258624077 1.74328018522711e-05 0.000765596254181552 0.00178663183388219 3.11524282889049e-05 0.00039888602391621 4.59744622112055e-05
3.22012217479734e-05 0.00221655149589435 1.61085621271988e-05 0.000691499947575871 0.00179676998226663 2.87239391839946e-05 0.000379862179802521 4.2764482907913e-05
2.96139504687391e-05 0.00224035659828854 1.50925671182174e-05 0.000717613181092753 0.00180864701988246 2.64853372092623e-05 0.000296083703596501 3.97601492918653e-05
2.72368677672742e-05 0.00226602349126661 1.4282471429688e-05 0.000653778156119036 0.00182146703312395 2.49452199895295e-05 0.000328939032606119 3.6951477327878e-05
2.50578855801324e-05 0.00228933057515431 1.35746172712797e-05 0.000665310719340148 0.00183455213125421 2.3577580849859e-05 0.000357338725040807 3.4331435358527e-05
2.306504038172e-05 0.00231212554087703 1.29078880449347e-05 0.000711936314181708 0.00184752515385093 2.22888012653764e-05 0.000358671358193364 3.18928353467524e-05
2.14226849713354e-05 0.00233918475681896 1.22796787388971e-05 0.000743120313935414 0.00186063233723338 2.10793789891811e-05 0.000370690207130964 2.96266890844805e-05
2.00924484554192e-05 0.00236589170193052 1.16875314405763e-05 0.000735880833245374 0.00187267084433932 1.99447387641892e-05 0.000303417608237337 2.75234897882578e-05
1.88564409798288e-05 0.0023974610473412 1.11290666129339e-05 0.000748790419734141 0.00188315246314138 1.88805667309994e-05 0.000290966512137774 2.55747426521515e-05
1.77080826962805e-05 0.00242833269633447 1.04607609203095e-05 0.000707020836695943 0.00185780952099914 1.78579486473574e-05 0.000303118627507478 2.3778892622652e-05
1.66411597289797e-05 0.00244844504145838 9.78156247539006e-06 0.000684878037326524 0.00182074982830041 1.68493730582138e-05 0.000322561050071674 2.21963075350248e-05
1.56492742121237e-05 0.0024701959702246 9.15759156326638e-06 0.000641914534404865 0.00178878765738841 1.59079671504907e-05 0.000296048404554845 2.07302934281424e-05
1.47264101188815e-05 0.00249026945351886 8.58351746373985e-06 0.000527881970861452 0.00180567141547696 1.50287628122254e-05 0.000251570329492427 1.93717888971435e-05
1.38679359554776e-05 0.00251635183059189 8.05453668477022e-06 0.000492197983100395 0.00184888369347349 1.4206881410628e-05 0.000247061792327678 1.8179196233746e-05
1.306916353479e-05 0.002586860709896 7.56664374413413e-06 0.000505360582657852 0.00188661106236812 1.34429105620317e-05 0.000254302885992679 1.70653496390268e-05
1.23253328216799e-05 0.00267313447971301 7.11609726818521e-06 0.000496764143181451 0.00187758688671678 1.27274097099272e-05 0.000269845954743374 1.60300607429798e-05
1.16325776982456e-05 0.00275604980952806 6.69942146648394e-06 0.000615331890583039 0.00186646444936277 1.20574259955106e-05 0.000353864812681328 1.50680743837605e-05
1.09867427156376e-05 0.00280882855516976 6.31373033573393e-06 0.000496649964397212 0.00185555436106317 1.14299852310623e-05 0.000240907248728796 1.41743650179022e-05
1.03841464606202e-05 0.00281909927793925 5.95625882126582e-06 0.000457799328191667 0.0018448375122757 1.08420096106207e-05 0.000237006534717374 1.33436219321993e-05
9.8215105441111e-06 0.0027916392794288 5.65697949841496e-06 0.000458628379348723 0.00179926985673523 1.02977953831782e-05 0.000235390364189414 1.25715798074314e-05
9.29605533794895e-06 0.00272574493834232 5.37722768389706e-06 0.000376596718949462 0.00173816923839579 9.80183215951444e-06 0.000233455829805309 1.18538217396683e-05
8.80500339234353e-06 0.00265365379759741 5.11483701478224e-06 0.000334449218372233 0.0017321252952227 9.33524103112855e-06 0.00028242907218549 1.11863599090747e-05
8.34560895822387e-06 0.00259571961680919 4.86848946569787e-06 0.000274087800124759 0.00175023929933856 8.90116200374912e-06 0.000292155285050771 1.05654202155103e-05
7.91575446230695e-06 0.00263001674114669 4.63702065353481e-06 0.000258957608138681 0.00176693009759381 8.49173469725882e-06 0.000325469623182629 9.9874194988454e-06
7.51345179903188e-06 0.002922942836602 4.41938250683003e-06 0.00025953660679557 0.00176450551629837 8.10560116486199e-06 0.000388004681305432 9.45310434787387e-06
7.13675831393104e-06 0.00317171811189771 4.2145595965532e-06 0.000284855708861358 0.00175077685262723 7.74109632489005e-06 0.000383760364832785 8.97992024973197e-06
6.7837431831657e-06 0.0033438931399448 4.02166133368299e-06 0.000254181090928669 0.00173359190199461 7.39690543875442e-06 0.000381197998845335 8.5366595278567e-06
6.45263237770439e-06 0.00332442559012676 3.83991246409693e-06 0.000234087020104162 0.00171163121985582 7.07699839706902e-06 0.000291887044748148 8.12055881517744e-06
6.14182488871094e-06 0.0033080511128086 3.66857875115244e-06 0.000224821767913306 0.00170414401264716 6.77410379618636e-06 0.000256163541852746 7.72949308393001e-06
5.84985574938027e-06 0.00329332646575601 3.50696397532009e-06 0.000269850440758925 0.00173328689730559 6.48933151572669e-06 0.000247078661872584 7.38524063826402e-06
5.57535413073909e-06 0.00328469047393309 3.35444845040978e-06 0.000316274090477294 0.00177527273716965 6.23373962961941e-06 0.000235624166289483 7.05749634452412e-06
5.31710162477723e-06 0.00328490885767948 3.21043407328044e-06 0.000290208630207427 0.00180583215593242 5.99031903448662e-06 0.000209214101443887 6.74791481838384e-06
5.07401243245405e-06 0.00329355006490248 3.074297612594e-06 0.00024559562496186 0.00181740867272828 5.76495888252862e-06 0.000145908722525267 6.45547560215318e-06
4.84495920666575e-06 0.00329699870645949 2.94549981740425e-06 0.000176954679746457 0.00181486686825808 5.54972669498221e-06 0.0001356888299982 6.17914608829216e-06
4.60921984282865e-06 0.003292278313085 2.82359707021798e-06 0.000199997050166275 0.00181233213001207 5.34460937277752e-06 0.000129857952948617 5.91792117967023e-06
4.32944935751916e-06 0.00328369921360399 2.70817644228781e-06 0.000232626510711708 0.0018098728864692 5.14910776403116e-06 0.000129555561237027 5.6708350268467e-06
4.07083666140505e-06 0.00327566692735779 2.59884748720344e-06 0.000248954729028781 0.00180753530350968 4.96905716210332e-06 0.00016648754355827 5.43697580412773e-06
3.8315223417983e-06 0.00326135665949751 2.49523715135328e-06 0.000168952674894266 0.00180523510528743 4.79805682574072e-06 0.000191232341003612 5.21842019703832e-06
3.60984623298687e-06 0.00324322153880381 2.39698199838124e-06 0.000168429170304142 0.00180276303238072 4.6467026310147e-06 0.000191956828430619 5.0168721582595e-06
3.40435883599557e-06 0.00322222939902842 2.30374212300884e-06 0.000200851725078291 0.00180016350139016 4.50096754912268e-06 0.000204717131191985 4.78325618087584e-06
3.21376942149129e-06 0.00318470459126883 2.21518736979324e-06 0.000266663655705171 0.00179758179505065 4.36111017208283e-06 0.000207992388918155 4.56428284971712e-06
3.03679815982152e-06 0.00312113408926132 2.13102158291506e-06 0.000197466696380487 0.00179503634148866 4.22687434273395e-06 0.000178135138609928 4.35873984016374e-06
2.87232562052115e-06 0.00301334095462526 2.05099167832117e-06 0.000162805229604983 0.00179250870456524 4.0980086921938e-06 0.000170410261206407 4.16569884011346e-06
2.7193210889154e-06 0.00291517482843396 1.97486089409338e-06 0.000146240271001134 0.00179014965982575 3.9806213054542e-06 0.000151553264841447 3.98423756319274e-06
2.57679845253287e-06 0.00290906266250445 1.90237262454493e-06 0.000139857326123379 0.00178795501327064 3.86833882709317e-06 0.000149143678610999 3.81354158776835e-06
2.44395363369612e-06 0.00291340270745613 1.83331164066403e-06 0.000159373690123231 0.00178591954912488 3.76382515634004e-06 0.000156105583359774 3.65288092978019e-06


==> plots/Dat/Omega_5_nu_150_pass.dat <==
aS_V aS_GC aS_RSI aS_GC_RE neNMF_GC neNMF_RSI neNMF_GC_RE neNMF_V
0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264
0.0140877563078297 0.00849664586481612 0.0462811604499629 0.00822707273944082 0.00887067519626263 0.0138373409277473 0.00895492697532948 0.0143779370776598
0.00758047461920203 0.00471066835019727 0.00184339537310851 0.00487466796846141 0.00496595912413138 0.00254382823946586 0.00513258253171142 0.00673156674628783
0.00431448551548086 0.00285927045241349 0.000914347489501084 0.00287454963378375 0.00280449501610137 0.00120160967967506 0.00310550106682938 0.00389667969600079
0.00248996102462729 0.00185254004900648 0.000639827981458685 0.00179847829821467 0.00176987758433201 0.000847820134443914 0.0019806726001338 0.00227582085773943
0.00154240254404036 0.00122387982058168 0.000516340670547812 0.00119505949801235 0.0011883972790857 0.000669745313151074 0.00132501545451781 0.0014306932399835
0.00102700345514894 0.000881056866865706 0.000442444236042415 0.000815190364134294 0.000840214995814018 0.000561657823961439 0.000939509870763474 0.000957020482551579
0.000735342348995563 0.000674249240736856 0.000393090981898246 0.00061469203821055 0.000661192546928495 0.000489804271134139 0.000701104408790445 0.000678751524074953
0.000560593925888308 0.000526195703968668 0.000358240935317213 0.000478165878703304 0.000547097435185285 0.000449471701972707 0.00057878872975007 0.000519693243036414
0.000450974113094395 0.000436514310229106 0.000333967599922061 0.00041374204242989 0.000450018724557321 0.000419283402098659 0.000476725317278051 0.000425876683699735
0.000379560379398585 0.000381118571679764 0.000308645091596028 0.000378493475456696 0.000390437103351238 0.000383931926998213 0.00040591937710974 0.000366157510908017
0.000334925923984268 0.000356318483864597 0.000288308288136061 0.000337362585089487 0.000363795940779948 0.0003552713335318 0.000355588666907535 0.00032353216575673
0.000304261097360553 0.000341147668361206 0.000273488449082525 0.000311446329580322 0.000337402729491991 0.000333861368399876 0.000320782557389435 0.00029325006561456
0.000283007067273676 0.000331627909940645 0.000263863644491273 0.000287519171298008 0.000312599817126989 0.000316719915182796 0.000297356163899817 0.000270481856082617
0.000267444174595534 0.000324358373268075 0.000254876528265231 0.000270311572087187 0.000293679484872716 0.000306261360641199 0.000279535253397773 0.000253862449549521
0.000255324652614098 0.000318463243689669 0.000241492812851355 0.000263827286478363 0.000278742839448242 0.000292227539354567 0.000265483341680547 0.000243976708300824
0.000245293781998077 0.000306223836368538 0.00023202175293754 0.000252062783737838 0.000267239948697204 0.000275431571446237 0.000255432130819571 0.000236233016367268
0.000236526419441436 0.000291988750481723 0.000220853774998184 0.000244688569547418 0.000260516044118377 0.000259807810243185 0.000249434082861625 0.000229731571230565
0.000228512666950625 0.000277853746170491 0.000210671387673069 0.000238938965660806 0.000254738269163408 0.000250101466624075 0.000243385110067118 0.000224312639660743
0.000220957982979435 0.000263550566632853 0.000202681617334861 0.000234247083221878 0.000249620986842203 0.000241578265502244 0.000239218664275333 0.000219460490711559
0.000213684713555019 0.000253674020043231 0.0001955494143863 0.000230289503973983 0.00024525355447937 0.000234157763618223 0.000235742801639969 0.000215029855360228
0.000206585328298553 0.000251003608318729 0.000189157940174117 0.000228465219608948 0.000241247444620673 0.000225076558062163 0.000231230542998296 0.000211200929858936
0.000199591650334153 0.000248593965429733 0.000183411335781074 0.000225348847126572 0.000237466318749105 0.000216822371205674 0.000222783933444012 0.000207596558783828
0.000192662497340088 0.000246380890447991 0.000178225841744002 0.000223436569982772 0.000233873591609617 0.000209012850545395 0.000219474079132503 0.000204188825031769
0.000185783036035487 0.000244308014701247 0.000173524750304127 0.000219353793205955 0.000230650736541329 0.000201581653372584 0.000216563234510226 0.000201070294584095
0.00017894846976908 0.000242346511692392 0.000167311927710813 0.000214195484334582 0.000227546711460253 0.000194759624887234 0.000213739609864709 0.000198073592521812
0.000173820972711577 0.000240464482517168 0.000159581829095154 0.000207903781985044 0.000224509117578982 0.000188218982987567 0.000213758508976484 0.000193271748752441
0.000169229247523726 0.000238626412739863 0.000151903669771492 0.000204143986081862 0.000221533301132831 0.000181932478045435 0.000200715533729486 0.000187196923331298
0.000164634173987689 0.000236808317142369 0.000144292959381258 0.000195066288272509 0.00021862022360559 0.00017587587460156 0.000190214898427241 0.000181014473484446
0.000160033323696476 0.000234992701104049 0.000136772342062857 0.000186874874593893 0.000215976868568412 0.000170286301164514 0.000180090713474595 0.000174359384631831
0.000155421225973367 0.000233169671435701 0.000129362036578133 0.000179245953301728 0.000213390055901832 0.000164869289721068 0.000170272426690554 0.000167591092544584
0.000150794009772638 0.000231340935846135 0.000122084262946053 0.000171665600145728 0.000210973528979712 0.000157314208723568 0.000159800490329462 0.000160709666538818
0.000146150984330035 0.000229498410724494 0.000114969109886874 0.000164452569320098 0.000209898961042336 0.000149850394800242 0.000150850752815669 0.00015372707303913
0.000141487774505643 0.000227641386242136 0.000108042775756015 0.000158462285066081 0.000208964343354643 0.000142525746133012 0.000143416247694732 0.000148382981305319
0.000136800458497629 0.00022319166962612 0.000101326479138196 0.00015313621052816 0.000208080713782914 0.000135346547402606 0.000136768923571693 0.000144600927239372
0.000132089743128405 0.000215941492987912 9.48406133498574e-05 0.000148149907487161 0.000207230732155525 0.00012832215797558 0.00013058251667255 0.000140813748848327
0.000127359451825375 0.000208994489722144 8.85997001066465e-05 0.000141033394097196 0.000206407527282893 0.000121460298855677 0.000123938674486183 0.000137018568754871
0.000122612270774749 0.000202348729444769 8.26157581942599e-05 0.00013411756881398 0.00020560536580349 0.000114771163197322 0.000113419862318236 0.000133213050211428
0.000117854728351207 0.000196001885324219 7.68992426288653e-05 0.00012841072769679 0.000204820018554937 0.000108262553702431 0.000105732998467826 0.000129396722474088
0.000113096537842182 0.000189903430669886 7.14614007168644e-05 0.000123482483582426 0.000203701151408638 0.000101942603024703 9.92449950819206e-05 0.000125568343588064
0.00010834867526061 0.000184032311831241 6.62627684005722e-05 0.000121103839058437 0.000201301033864104 9.58064773719028e-05 9.33173084999072e-05 0.000121728825223519
0.000103458128466856 0.000178332239293982 6.06935074075746e-05 0.000115505925375289 0.000198448735966973 8.98752348916912e-05 8.77316981831502e-05 0.000115685243703342
9.66577358408199e-05 0.000172781720673411 5.55306911483839e-05 0.000110545738778624 0.000188771119532957 8.41617429089353e-05 8.30206438129607e-05 0.000108904323009704
9.01333584239369e-05 0.000167340353430909 5.07655562359098e-05 0.000108583767370519 0.000183220885174655 7.8677748140108e-05 7.86635289414368e-05 0.000102328219862278
8.38984286420671e-05 0.000161981651222112 4.63866930299973e-05 0.000106886973187847 0.00018124327274116 7.33034469821144e-05 7.48715166522324e-05 9.59758093187746e-05
7.79678298552103e-05 0.000156691559617373 4.2369144129139e-05 0.000105363336472159 0.000179290478520415 6.84178870771504e-05 7.12683336539718e-05 9.03341683052059e-05
7.23433027402806e-05 0.000151470453726623 3.86901131191528e-05 0.000103571881259424 0.000177360920342314 6.36097727504128e-05 6.75917057304071e-05 8.4879056513539e-05
6.70224205886213e-05 0.000146290017304666 3.53277495898465e-05 0.000101996625044755 0.000175452562256773 5.9047835356754e-05 6.30815629731143e-05 7.96441406587222e-05
6.2005347839947e-05 0.000141129034233123 3.22619260329604e-05 9.99262271919968e-05 0.000173565687065233 5.47377011843308e-05 5.94019169516118e-05 7.46364670069747e-05
5.72922706863238e-05 0.000135971549474834 2.94759234235724e-05 9.82299314167402e-05 0.000171675986684637 5.06047811985616e-05 5.61199595585718e-05 6.98572230001293e-05
5.28802316998591e-05 0.000130834739118109 2.69483046827146e-05 9.67967875982776e-05 0.000163485794698079 4.67401484644346e-05 5.31552184798439e-05 6.5307595902652e-05
4.87592933663466e-05 0.000125702058324187 2.46543817840709e-05 9.30683177553005e-05 0.000155583931533222 4.31380519074677e-05 5.03806925039871e-05 6.09880009462479e-05
4.49221151920908e-05 0.000120597437305048 2.25728974965214e-05 8.61271361890559e-05 0.000147972600738815 3.9798314188967e-05 4.66294483963463e-05 5.68979812218786e-05
4.13611259164775e-05 0.000116627061111439 2.06862330552941e-05 7.93993531470846e-05 0.000140614297867515 3.66856075382227e-05 4.35317646910136e-05 5.30356580585395e-05
3.80620394953752e-05 0.000112784888081738 1.89783048351476e-05 7.37060433476223e-05 0.000133499846154916 3.38077071896947e-05 4.06945314152854e-05 4.93965945037407e-05
3.50124299601411e-05 0.00010900970630183 1.74328018522711e-05 7.08209919884169e-05 0.000126662216372489 3.11524282889049e-05 3.8133915961383e-05 4.59744622112055e-05
3.22012217479734e-05 0.000105308735929551 1.61085621271988e-05 6.80500646015207e-05 0.000120100954625809 2.87239391839946e-05 3.61531465076607e-05 4.2764482907913e-05
2.96139504687391e-05 0.000101690893164758 1.50925671182174e-05 6.31324351926135e-05 0.000113798164070834 2.64853372092623e-05 3.41213128609359e-05 3.97601492918653e-05
2.72368677672742e-05 9.81558012136913e-05 1.4282471429688e-05 5.90289575546795e-05 0.000107724164678229 2.49452199895295e-05 3.23605462551814e-05 3.6951477327878e-05
2.50578855801324e-05 9.46849709922076e-05 1.35746172712797e-05 5.55186510478109e-05 0.000101878836947785 2.3577580849859e-05 3.0728825282512e-05 3.4331435358527e-05
2.306504038172e-05 9.12772375193746e-05 1.29078880449347e-05 5.24660652203415e-05 9.62316363063876e-05 2.22888012653764e-05 2.92083007880816e-05 3.18928353467524e-05
2.14226849713354e-05 8.79361388574956e-05 1.22796787388971e-05 4.88639147492884e-05 9.07623245000867e-05 2.10793789891811e-05 2.7931041810713e-05 2.96266890844805e-05
2.00924484554192e-05 8.46565102189049e-05 1.16875314405763e-05 4.55226265645769e-05 8.54409189403474e-05 1.99447387641892e-05 2.51641179800355e-05 2.75234897882578e-05
1.88564409798288e-05 8.14566424601702e-05 1.11290666129339e-05 4.27179430074953e-05 8.0700726581046e-05 1.88805667309994e-05 2.26084939050105e-05 2.55747426521515e-05
1.77080826962805e-05 7.83388906977329e-05 1.04607609203095e-05 4.03189685200559e-05 7.61863320678605e-05 1.78579486473574e-05 2.04542527826203e-05 2.3778892622652e-05
1.66411597289797e-05 7.53103187688665e-05 9.78156247539006e-06 3.82412452777434e-05 7.18804571675924e-05 1.68493730582138e-05 1.86203297573221e-05 2.21963075350248e-05
1.56492742121237e-05 7.14009252943228e-05 9.15759156326638e-06 3.64401459748081e-05 6.77758483650942e-05 1.59079671504907e-05 1.70199224809128e-05 2.07302934281424e-05
1.47264101188815e-05 6.72090846760946e-05 8.58351746373985e-06 3.41658842485827e-05 6.38762643400737e-05 1.50287628122254e-05 1.57649191937042e-05 1.93717888971435e-05
1.38679359554776e-05 6.32799947450847e-05 8.05453668477022e-06 3.23296543566827e-05 6.01800564921574e-05 1.4206881410628e-05 1.45534267964613e-05 1.8179196233746e-05
1.306916353479e-05 5.96054278083248e-05 7.56664374413413e-06 3.08151454272486e-05 5.66894258223407e-05 1.34429105620317e-05 1.35824264115743e-05 1.70653496390268e-05
1.23253328216799e-05 5.61785561542503e-05 7.11609726818521e-06 2.95290416937278e-05 5.33978677957878e-05 1.27274097099272e-05 1.27563401339542e-05 1.60300607429798e-05
1.16325776982456e-05 5.29663425138339e-05 6.69942146648394e-06 2.76584118729546e-05 5.1232747325263e-05 1.20574259955106e-05 1.19777480871306e-05 1.50680743837605e-05
1.09867427156376e-05 4.99452513429213e-05 6.31373033573393e-06 2.61419928221139e-05 4.97680143526785e-05 1.14299852310623e-05 1.08875232447639e-05 1.41743650179022e-05
1.03841464606202e-05 4.70995461665105e-05 5.95625882126582e-06 2.49076154399142e-05 4.83532572103007e-05 1.08420096106207e-05 1.01336702825808e-05 1.33436219321993e-05
9.8215105441111e-06 4.44290201804931e-05 5.65697949841496e-06 2.38763252790402e-05 4.69890872267376e-05 1.02977953831782e-05 9.46307410936397e-06 1.25715798074314e-05
9.29605533794895e-06 4.19312601702247e-05 5.37722768389706e-06 2.29900519699174e-05 4.57179330528956e-05 9.80183215951444e-06 8.86817274045698e-06 1.18538217396683e-05
8.80500339234353e-06 3.96080957942374e-05 5.11483701478224e-06 2.20116325913691e-05 4.44891875583358e-05 9.33524103112855e-06 8.3740523203179e-06 1.11863599090747e-05
8.34560895822387e-06 3.74518480304613e-05 4.86848946569787e-06 2.05173131872312e-05 4.33028242462825e-05 8.90116200374912e-06 7.74824167746775e-06 1.05654202155103e-05
7.91575446230695e-06 3.54403617465284e-05 4.63702065353481e-06 1.92449663948018e-05 4.21565775289397e-05 8.49173469725882e-06 7.2399873488402e-06 9.9874194988454e-06
7.51345179903188e-06 3.35687128584876e-05 4.41938250683003e-06 1.81407445699443e-05 4.10576474040264e-05 8.10560116486199e-06 6.79271851362527e-06 9.45310434787387e-06
7.13675831393104e-06 3.18226720924097e-05 4.2145595965532e-06 1.71761644872505e-05 4.00229708985598e-05 7.74109632489005e-06 6.38337696132312e-06 8.97992024973197e-06
6.7837431831657e-06 3.01928851152947e-05 4.02166133368299e-06 1.591342727768e-05 3.90208150152434e-05 7.39690543875442e-06 5.99325823499606e-06 8.5366595278567e-06
6.45263237770439e-06 2.86705081394208e-05 3.83991246409693e-06 1.53268192369036e-05 3.80489956973126e-05 7.07699839706902e-06 5.6915856873947e-06 8.12055881517744e-06
6.14182488871094e-06 2.72445029918349e-05 3.66857875115244e-06 1.4822221535565e-05 3.710469722889e-05 6.77410379618636e-06 5.45334399215003e-06 7.72949308393001e-06
5.84985574938027e-06 2.59075057694545e-05 3.50696397532009e-06 1.43829921238599e-05 3.61869368556319e-05 6.48933151572669e-06 5.23105414111748e-06 7.38524063826402e-06
5.57535413073909e-06 2.46595099657043e-05 3.35444845040978e-06 1.39983099358154e-05 3.52947323398117e-05 6.23373962961941e-06 5.02788786410485e-06 7.05749634452412e-06
5.31710162477723e-06 2.34934850921394e-05 3.21043407328044e-06 1.33042887402657e-05 3.44292069712647e-05 5.99031903448662e-06 4.90343003601867e-06 6.74791481838384e-06
5.07401243245405e-06 2.24016483903207e-05 3.074297612594e-06 1.26844609541691e-05 3.35906784612011e-05 5.76495888252862e-06 4.73591401343986e-06 6.45547560215318e-06
4.84495920666575e-06 2.13821916342111e-05 2.94549981740425e-06 1.2211502355711e-05 3.27787383163353e-05 5.54972669498221e-06 4.66289055535789e-06 6.17914608829216e-06
4.60921984282865e-06 2.04315502588437e-05 2.82359707021798e-06 1.18486290984424e-05 3.19936774850572e-05 5.34460937277752e-06 4.61086948385465e-06 5.91792117967023e-06
4.32944935751916e-06 1.95467556789959e-05 2.70817644228781e-06 1.15674978456769e-05 3.12663751496396e-05 5.14910776403116e-06 4.57220214272604e-06 5.6708350268467e-06
4.07083666140505e-06 1.87235376496754e-05 2.59884748720344e-06 1.10070715713418e-05 3.05625804666215e-05 4.96905716210332e-06 4.52935280043657e-06 5.43697580412773e-06
3.8315223417983e-06 1.79545191941167e-05 2.49523715135328e-06 1.02946564124817e-05 2.98844959243882e-05 4.79805682574072e-06 4.35892565660226e-06 5.21842019703832e-06
3.60984623298687e-06 1.72391151085887e-05 2.39698199838124e-06 9.66815970997007e-06 2.92324500428601e-05 4.6467026310147e-06 4.17253564394844e-06 5.0168721582595e-06
3.40435883599557e-06 1.65706766898024e-05 2.30374212300884e-06 9.10953096404374e-06 2.83677100923606e-05 4.50096754912268e-06 4.00363755892024e-06 4.78325618087584e-06
3.21376942149129e-06 1.59448018303112e-05 2.21518736979324e-06 8.60814423683745e-06 2.68463717894314e-05 4.36111017208283e-06 3.84888167394321e-06 4.56428284971712e-06
3.03679815982152e-06 1.53568347841448e-05 2.13102158291506e-06 7.99625625188435e-06 2.54217733940381e-05 4.22687434273395e-06 3.69607414841508e-06 4.35873984016374e-06
2.87232562052115e-06 1.47523424878724e-05 2.05099167832117e-06 7.41208112229849e-06 2.40932098890943e-05 4.0980086921938e-06 3.59552469959405e-06 4.16569884011346e-06
2.7193210889154e-06 1.41632411825215e-05 1.97486089409338e-06 6.90310026532688e-06 2.28547422931787e-05 3.9806213054542e-06 3.48583181327647e-06 3.98423756319274e-06
2.57679845253287e-06 1.36114296158657e-05 1.90237262454493e-06 6.45330637549559e-06 2.17004367482951e-05 3.86833882709317e-06 3.38638159326686e-06 3.81354158776835e-06
2.44395363369612e-06 1.30944969708978e-05 1.83331164066403e-06 6.05021965918404e-06 2.06238858131163e-05 3.76382515634004e-06 3.29901839526197e-06 3.65288092978019e-06


==> plots/Dat/Omega_5_nu_50_pass.dat <==
aS_V aS_GC aS_RSI aS_GC_RE neNMF_GC neNMF_RSI neNMF_GC_RE neNMF_V
0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264
0.0140877563078297 0.00661333217798507 0.0462811604499629 0.00647285372148144 0.00658639631238563 0.0138373409277473 0.00746378406963489 0.0143779370776598
0.00758047461920203 0.00351142720896102 0.00184339537310851 0.00371343591835692 0.00392217929778596 0.00254382823946586 0.00426753281431995 0.00673156674628783
0.00431448551548086 0.00214945103176139 0.000914347489501084 0.00227544116022606 0.00241757093535624 0.00120160967967506 0.00248371618061961 0.00389667969600079
0.00248996102462729 0.00162053153219163 0.000639827981458685 0.00153835416550667 0.00165596075949903 0.000847820134443914 0.00173800450518833 0.00227582085773943
0.00154240254404036 0.00125518084004119 0.000516340670547812 0.00116060964276305 0.00124409812179658 0.000669745313151074 0.00130332395629532 0.0014306932399835
0.00102700345514894 0.00100528046348391 0.000442444236042415 0.00087132975791336 0.00101515096685041 0.000561657823961439 0.00106025892667159 0.000957020482551579
0.000735342348995563 0.000865205906815364 0.000393090981898246 0.000686130270649453 0.000861929442168232 0.000489804271134139 0.000881882963739316 0.000678751524074953
0.000560593925888308 0.000743055425562554 0.000358240935317213 0.000567466920134851 0.000805260309553563 0.000449471701972707 0.000740263288214369 0.000519693243036414
0.000450974113094395 0.000626938732396297 0.000333967599922061 0.000506017996502381 0.000733344430299661 0.000419283402098659 0.00065796211668557 0.000425876683699735
0.000379560379398585 0.000559984690418865 0.000308645091596028 0.000447785606521928 0.00067428585121471 0.000383931926998213 0.000586200898792704 0.000366157510908017
0.000334925923984268 0.000535233082099145 0.000288308288136061 0.000411202383445002 0.000630760015161193 0.0003552713335318 0.000532046773932773 0.00032353216575673
0.000304261097360553 0.000493844291248595 0.000273488449082525 0.000393744457037357 0.000593962711343471 0.000333861368399876 0.000449352301289478 0.00029325006561456
0.000283007067273676 0.000478892089819028 0.000263863644491273 0.000379382394747482 0.000540627186493492 0.000316719915182796 0.000393784415595747 0.000270481856082617
0.000267444174595534 0.000468042677508438 0.000254876528265231 0.000372935275736187 0.000494403147994551 0.000306261360641199 0.000369943066187763 0.000253862449549521
0.000255324652614098 0.000459128707933767 0.000241492812851355 0.000368172549349407 0.000460771652452551 0.000292227539354567 0.000356927699625189 0.000243976708300824
0.000245293781998077 0.000451314371116002 0.00023202175293754 0.000345392857246522 0.000436808366319879 0.000275431571446237 0.000314859394890804 0.000236233016367268
0.000236526419441436 0.000443998934414529 0.000220853774998184 0.000308860981107211 0.000419191584620733 0.000259807810243185 0.000282710971225209 0.000229731571230565
0.000228512666950625 0.000431387509870239 0.000210671387673069 0.00029996982234257 0.000411697988424441 0.000250101466624075 0.00027313206185839 0.000224312639660743
0.000220957982979435 0.000411069334471702 0.000202681617334861 0.000292204680214206 0.000407575952335738 0.000241578265502244 0.000267147538024056 0.000219460490711559
0.000213684713555019 0.000393593101178872 0.0001955494143863 0.000274620631756775 0.000402007251035179 0.000234157763618223 0.000263721320045444 0.000215029855360228
0.000206585328298553 0.000381585732874829 0.000189157940174117 0.000250794917241834 0.000390395657332059 0.000225076558062163 0.000251199938363054 0.000211200929858936
0.000199591650334153 0.000372445980536396 0.000183411335781074 0.000239675342589032 0.000387159072967447 0.000216822371205674 0.000240168266355687 0.000207596558783828
0.000192662497340088 0.000362907518554705 0.000178225841744002 0.000228273100812958 0.000384657557261814 0.000209012850545395 0.000237296572477817 0.000204188825031769
0.000185783036035487 0.000353243702401062 0.000173524750304127 0.000219906998706019 0.000382629739128739 0.000201581653372584 0.000235676871615514 0.000201070294584095
0.00017894846976908 0.00034371458091042 0.000167311927710813 0.000213578638861736 0.000380390868717652 0.000194759624887234 0.000234702779316536 0.000198073592521812
0.000173820972711577 0.000339204930516938 0.000159581829095154 0.000211715236073806 0.000380596430077115 0.000188218982987567 0.000227973490315637 0.000193271748752441
0.000169229247523726 0.00033726480934952 0.000151903669771492 0.000204654537824921 0.000383619725214474 0.000181932478045435 0.000209304666712399 0.000187196923331298
0.000164634173987689 0.000335828177528541 0.000144292959381258 0.00019871752123739 0.000387175518029 0.00017587587460156 0.00019390534189163 0.000181014473484446
0.000160033323696476 0.000334824699317577 0.000136772342062857 0.00019365185194797 0.000391076704855789 0.000170286301164514 0.000182839479582119 0.000174359384631831
0.000155421225973367 0.000334104583574062 0.000129362036578133 0.000189227869106946 0.000390877956781475 0.000164869289721068 0.000174602312913022 0.000167591092544584
0.000150794009772638 0.000333564015895666 0.000122084262946053 0.000181634250705645 0.000379399806297612 0.000157314208723568 0.000174509042466189 0.000160709666538818
0.000146150984330035 0.000331953267431683 0.000114969109886874 0.000176242357458977 0.000367810324059802 0.000149850394800242 0.000166012187017715 0.00015372707303913
0.000141487774505643 0.000323198289582741 0.000108042775756015 0.000172360244554128 0.000365908037498545 0.000142525746133012 0.000157962851605249 0.000148382981305319
0.000136800458497629 0.000315261020132476 0.000101326479138196 0.000169352373124292 0.000364066979233726 0.000135346547402606 0.000151382570765239 0.000144600927239372
0.000132089743128405 0.000307961428821123 9.48406133498574e-05 0.000166966925811011 0.000362002305290042 0.00012832215797558 0.000145287745871772 0.000140813748848327
0.000127359451825375 0.000292928780371412 8.85997001066465e-05 0.000174626675048124 0.000359807294510091 0.000121460298855677 0.000138334294066543 0.000137018568754871
0.000122612270774749 0.000293460400290146 8.26157581942599e-05 0.000175648123589302 0.000357536846879106 0.000114771163197322 0.000121605847874812 0.000133213050211428
0.000117854728351207 0.000282121710569779 7.68992426288653e-05 0.000179225757473079 0.000349173262058023 0.000108262553702431 0.000112434843058083 0.000129396722474088
0.000113096537842182 0.000270212806218726 7.14614007168644e-05 0.000184280120209767 0.000340914011025754 0.000101942603024703 0.000105417427566871 0.000125568343588064
0.00010834867526061 0.000257768268600034 6.62627684005722e-05 0.000190203524225748 0.000333552291786806 9.58064773719028e-05 9.95908318658102e-05 0.000121728825223519
0.000103458128466856 0.000245034831016902 6.06935074075746e-05 0.000183329571560039 0.000325769349154408 8.98752348916912e-05 0.00010261825845827 0.000115685243703342
9.66577358408199e-05 0.000232135808455901 5.55306911483839e-05 0.000181970826870123 0.000318361726704698 8.41617429089353e-05 9.79294000678017e-05 0.000108904323009704
9.01333584239369e-05 0.000219371940725171 5.07655562359098e-05 0.000185699249682366 0.000311457911055168 7.8677748140108e-05 9.25862515892134e-05 0.000102328219862278
8.38984286420671e-05 0.000206814528519824 4.63866930299973e-05 0.000185666166765818 0.000304609799720477 7.33034469821144e-05 8.87352945371953e-05 9.59758093187746e-05
7.79678298552103e-05 0.000194545295371167 4.2369144129139e-05 0.00018350688487737 0.000297854731440921 6.84178870771504e-05 8.5768443898791e-05 9.03341683052059e-05
7.23433027402806e-05 0.000188046922741705 3.86901131191528e-05 0.000172518961544696 0.00029114530685883 6.36097727504128e-05 7.3354002070823e-05 8.4879056513539e-05
6.70224205886213e-05 0.000182855822938833 3.53277495898465e-05 0.000166602699295108 0.00028441785369147 5.9047835356754e-05 6.79982663010073e-05 7.96441406587222e-05
6.2005347839947e-05 0.000177614123561583 3.22619260329604e-05 0.000163396095118937 0.000277586977541981 5.47377011843308e-05 6.36906869728671e-05 7.46364670069747e-05
5.72922706863238e-05 0.000175890937025491 2.94759234235724e-05 0.000161809343469927 0.000270599992898377 5.06047811985616e-05 5.81680314230186e-05 6.98572230001293e-05
5.28802316998591e-05 0.000176263203826002 2.69483046827146e-05 0.000161676550523827 0.000263453320940171 4.67401484644346e-05 5.28368534998998e-05 6.5307595902652e-05
4.87592933663466e-05 0.000180937157944277 2.46543817840709e-05 0.00016789054865022 0.000256229837295112 4.31380519074677e-05 4.87561205882011e-05 6.09880009462479e-05
4.49221151920908e-05 0.000187862452476796 2.25728974965214e-05 0.00016360635285209 0.000248920972848103 3.9798314188967e-05 4.47931002929834e-05 5.68979812218786e-05
4.13611259164775e-05 0.000196323055013198 2.06862330552941e-05 0.000157275876712238 0.000239152281224893 3.66856075382227e-05 4.32247637284614e-05 5.30356580585395e-05
3.80620394953752e-05 0.000206419766567007 1.89783048351476e-05 0.000152140126495396 0.000227269931865718 3.38077071896947e-05 4.21989468238761e-05 4.93965945037407e-05
3.50124299601411e-05 0.000209567399939839 1.74328018522711e-05 0.000147757742824594 0.000216264559344496 3.11524282889049e-05 4.14845445395231e-05 4.59744622112055e-05
3.22012217479734e-05 0.000205386053881654 1.61085621271988e-05 0.00014762273518115 0.000206136306822446 2.87239391839946e-05 4.20803450389884e-05 4.2764482907913e-05
2.96139504687391e-05 0.000201377274173586 1.50925671182174e-05 0.000144257324975533 0.000199893644015848 2.64853372092623e-05 3.93075654268742e-05 3.97601492918653e-05
2.72368677672742e-05 0.000197509424235901 1.4282471429688e-05 0.00014435512118585 0.000201259044541937 2.49452199895295e-05 3.65783369024416e-05 3.6951477327878e-05
2.50578855801324e-05 0.00019373978007778 1.35746172712797e-05 0.000141240826816958 0.000197016437345833 2.3577580849859e-05 3.45510468806514e-05 3.4331435358527e-05
2.306504038172e-05 0.000190102884043843 1.29078880449347e-05 0.000136178471407396 0.000189964397789641 2.22888012653764e-05 3.25647151164838e-05 3.18928353467524e-05
2.14226849713354e-05 0.000187186314532444 1.22796787388971e-05 0.000125958974451435 0.000187076243154895 2.10793789891811e-05 3.06086295802054e-05 2.96266890844805e-05
2.00924484554192e-05 0.000188508069664058 1.16875314405763e-05 0.000113351150887242 0.000184796273578296 1.99447387641892e-05 2.69224294291062e-05 2.75234897882578e-05
1.88564409798288e-05 0.000189865399299722 1.11290666129339e-05 0.000104991787027839 0.00018271617682062 1.88805667309994e-05 2.48919971919151e-05 2.55747426521515e-05
1.77080826962805e-05 0.000191267167006195 1.04607609203095e-05 9.8885844527855e-05 0.000180858059081147 1.78579486473574e-05 2.32941969967989e-05 2.3778892622652e-05
1.66411597289797e-05 0.000192706116920258 9.78156247539006e-06 9.38895161394659e-05 0.000179189700888237 1.68493730582138e-05 2.20108329214333e-05 2.21963075350248e-05
1.56492742121237e-05 0.000194182051572806 9.15759156326638e-06 8.80575568612042e-05 0.000177724083499449 1.59079671504907e-05 2.0332276990723e-05 2.07302934281424e-05
1.47264101188815e-05 0.000195705725765734 8.58351746373985e-06 7.83917362574938e-05 0.00017637436325705 1.50287628122254e-05 1.78668566047299e-05 1.93717888971435e-05
1.38679359554776e-05 0.000197266861113419 8.05453668477022e-06 7.03957547921909e-05 0.000175221909648292 1.4206881410628e-05 1.63653362902094e-05 1.8179196233746e-05
1.306916353479e-05 0.000198859524167649 7.56664374413413e-06 6.36883878405305e-05 0.000174227451962474 1.34429105620317e-05 1.45952265183344e-05 1.70653496390268e-05
1.23253328216799e-05 0.00020049369918888 7.11609726818521e-06 5.81210581823879e-05 0.000173377799485367 1.27274097099272e-05 1.28445479928937e-05 1.60300607429798e-05
1.16325776982456e-05 0.000202148633957076 6.69942146648394e-06 5.48187289569801e-05 0.000172697539975639 1.20574259955106e-05 1.24838451865539e-05 1.50680743837605e-05
1.09867427156376e-05 0.000203838437858179 6.31373033573393e-06 5.21032457573954e-05 0.000164996121963537 1.14299852310623e-05 1.16432712788145e-05 1.41743650179022e-05
1.03841464606202e-05 0.000205577748382387 5.95625882126582e-06 4.94688488473114e-05 0.000165613657051596 1.08420096106207e-05 1.16017271706146e-05 1.33436219321993e-05
9.8215105441111e-06 0.00020738906671947 5.65697949841496e-06 4.58282592628945e-05 0.000166091641687633 1.02977953831782e-05 1.15619255314233e-05 1.25715798074314e-05
9.29605533794895e-06 0.000209265133870841 5.37722768389706e-06 4.26535341919255e-05 0.000163885470269068 9.80183215951444e-06 1.14134504847422e-05 1.18538217396683e-05
8.80500339234353e-06 0.000206469463114911 5.11483701478224e-06 3.97266142184421e-05 0.000156526527716861 9.33524103112855e-06 1.13007579508814e-05 1.11863599090747e-05
8.34560895822387e-06 0.000202206620965434 4.86848946569787e-06 3.77920021377182e-05 0.000149204166863524 8.90116200374912e-06 1.11885615874316e-05 1.05654202155103e-05
7.91575446230695e-06 0.000198287457101128 4.63702065353481e-06 3.63475629093599e-05 0.000141802610773955 8.49173469725882e-06 1.12812125940392e-05 9.9874194988454e-06
7.51345179903188e-06 0.00019464803608379 4.41938250683003e-06 3.52801357846854e-05 0.000141188497805711 8.10560116486199e-06 1.09102362952859e-05 9.45310434787387e-06
7.13675831393104e-06 0.00019129374837365 4.2145595965532e-06 3.44918232653818e-05 0.000141506654211205 7.74109632489005e-06 1.02933861912331e-05 8.97992024973197e-06
6.7837431831657e-06 0.000188092397437509 4.02166133368299e-06 3.28498648784079e-05 0.000141838910385522 7.39690543875442e-06 1.03464124903913e-05 8.5366595278567e-06
6.45263237770439e-06 0.000185004453952629 3.83991246409693e-06 2.96902523572109e-05 0.000142188497521661 7.07699839706902e-06 1.10690379761637e-05 8.12055881517744e-06
6.14182488871094e-06 0.000181991974716133 3.66857875115244e-06 2.72832417713812e-05 0.000142550347381222 6.77410379618636e-06 1.04142475725144e-05 7.72949308393001e-06
5.84985574938027e-06 0.000179107416353707 3.50696397532009e-06 2.57509884461746e-05 0.000142867006310856 6.48933151572669e-06 9.70645062661562e-06 7.38524063826402e-06
5.57535413073909e-06 0.000176342969697357 3.35444845040978e-06 2.4752670476753e-05 0.00014319130392307 6.23373962961941e-06 9.13822370840086e-06 7.05749634452412e-06
5.31710162477723e-06 0.000173681881080238 3.21043407328044e-06 2.52392742914223e-05 0.000143511005593155 5.99031903448662e-06 8.24752966855448e-06 6.74791481838384e-06
5.07401243245405e-06 0.000171110657402255 3.074297612594e-06 2.21810843981377e-05 0.000143814259285738 5.76495888252862e-06 7.55189207103574e-06 6.45547560215318e-06
4.84495920666575e-06 0.000168642238850358 2.94549981740425e-06 1.99436592173626e-05 0.000144108244368186 5.54972669498221e-06 7.13576323129194e-06 6.17914608829216e-06
4.60921984282865e-06 0.000166252411825063 2.82359707021798e-06 1.83408036917335e-05 0.000144369135964565 5.34460937277752e-06 6.78487122151125e-06 5.91792117967023e-06
4.32944935751916e-06 0.000163923819619997 2.70817644228781e-06 1.71697792189474e-05 0.000144424940513903 5.14910776403116e-06 6.47204985583684e-06 5.6708350268467e-06
4.07083666140505e-06 0.000161660287233709 2.59884748720344e-06 1.3945160446411e-05 0.0001424456784497 4.96905716210332e-06 6.2315798105685e-06 5.43697580412773e-06
3.8315223417983e-06 0.000159462030199072 2.49523715135328e-06 1.27412023321154e-05 0.000140551106973177 4.79805682574072e-06 5.74377098283755e-06 5.21842019703832e-06
3.60984623298687e-06 0.000157324737051364 2.39698199838124e-06 1.18276143761583e-05 0.00013874269488072 4.6467026310147e-06 5.45916583697454e-06 5.0168721582595e-06
3.40435883599557e-06 0.000155250390532941 2.30374212300884e-06 1.12002221526787e-05 0.000137219787928495 4.50096754912268e-06 5.27861510216342e-06 4.78325618087584e-06
3.21376942149129e-06 0.000153247882879875 2.21518736979324e-06 1.10835283662187e-05 0.000135725499894429 4.36111017208283e-06 5.15220152669396e-06 4.56428284971712e-06
3.03679815982152e-06 0.000151332766585916 2.13102158291506e-06 1.09928039152081e-05 0.000134280562998192 4.22687434273395e-06 5.02241760174074e-06 4.35873984016374e-06
2.87232562052115e-06 0.000149480369487858 2.05099167832117e-06 1.073152314156e-05 0.00013288011760377 4.0980086921938e-06 4.62129256730149e-06 4.16569884011346e-06
2.7193210889154e-06 0.000147685190349206 1.97486089409338e-06 9.90347388466983e-06 0.000131522048964723 3.9806213054542e-06 4.31699501203221e-06 3.98423756319274e-06
2.57679845253287e-06 0.000145968934413251 1.90237262454493e-06 9.23748064105445e-06 0.000130393838442943 3.86833882709317e-06 4.07163117482574e-06 3.81354158776835e-06
2.44395363369612e-06 0.000144321917933773 1.83331164066403e-06 8.70669860940871e-06 0.00012926559236495 3.76382515634004e-06 3.86929825793221e-06 3.65288092978019e-06


==> plots/Dat/r_50_nu_100_pass.dat <==
aS_V aS_GC aS_RSI aS_GC_RE neNMF_GC neNMF_RSI neNMF_GC_RE neNMF_V
0.980399093771365 0.980399093771365 0.980399093771365 0.980399093771365 0.980399093771365 0.980399093771365 0.980399093771365 0.980399093771365
0.00149473842844039 NaN 0.0188344011883699 NaN 0.000860171126408715 0.00208642716435338 0.000868517657234095 0.0020907538199244
0.00111264649939583 NaN 0.000366263163420479 NaN 0.000732509948396248 0.000326129629541301 0.000734742802448501 0.000368674179036127
0.000778047647808521 0.00049233685624045 0.000154638936438312 0.000462610598216829 0.000612215326784619 0.000115150875154119 0.000593979148222554 0.000255018483069715
0.000525572158844843 0.000432255337196132 0.000101735104211224 0.000370924691025533 0.000519603450727915 9.61478389745728e-05 0.000472137387375514 0.000183542103787602
0.000351650445235722 0.000396336514509368 8.04197117205868e-05 0.000312520738302404 0.000464392498122758 8.73910215274193e-05 0.000368796831963368 0.00013566203763505
0.000237306445992896 0.000370487269364779 6.98035995342315e-05 0.000272574385106831 0.000427287865283552 8.23096201137872e-05 0.000305495809792222 0.000108325360952803
0.000162727952377718 0.00034904460450177 6.38324277137181e-05 0.000232258236040675 0.000401246189791688 7.88798268846174e-05 0.000253512860955796 9.28164810023491e-05
0.000117890758202881 0.000338308249107048 6.01484286021667e-05 0.000198462680235468 0.000381715907547454 7.64053943132798e-05 0.000231750366012075 8.36832520123647e-05
9.09178789076046e-05 0.000328144866115478 5.7544331473987e-05 0.000186065598372262 0.000367119900451713 7.47582905793743e-05 0.000200471199254522 7.77926112441271e-05
7.51067793241771e-05 0.000319069136033237 5.5774279522294e-05 0.000176560288324685 0.000356220547507316 7.34684839809535e-05 0.000171095368087596 7.38418281476227e-05
6.52856939289031e-05 0.000310725501248213 5.45708735494467e-05 0.000161590567251782 0.000348037198087192 7.24796695335629e-05 0.000154459170129835 7.09142828006107e-05
5.92870097090395e-05 0.000304925069859241 5.36133082510326e-05 0.000153318033928682 0.000341654072668639 7.17638801924312e-05 0.000145005304436692 6.88143793970669e-05
5.5456363169697e-05 0.000302099188823614 5.28921922103622e-05 0.000144885759955343 0.000336592619308799 6.37930038444085e-05 0.000134590065511359 6.74026998778744e-05
5.31390837630965e-05 0.000300804542397428 5.22716647719283e-05 0.00014477009985687 0.000330465124868682 5.91004433322334e-05 0.00012734228573121 6.62887997651757e-05
5.16732680446808e-05 0.000297565594532275 5.16922123916036e-05 0.00014129957781968 0.000326022962450123 5.62946888307761e-05 0.000123671814658084 6.10930989881056e-05
5.06222430253762e-05 0.000293889454092442 5.12226760928705e-05 0.000142612345947466 0.000322215500342632 5.47919555533614e-05 0.000118330293568254 5.77687302673993e-05
4.98879810036005e-05 0.00029389017791503 5.07694563247199e-05 0.000129351190132341 0.00031840850103574 5.37265717910503e-05 0.000114898113049834 5.55627586426105e-05
4.93483820254546e-05 0.000293887973796414 5.03709578392935e-05 0.000131518885545712 0.000315554250753299 5.29694538283542e-05 0.000110526942155167 5.40925884797045e-05
4.89291711430256e-05 0.000293133351637463 4.99902669171088e-05 0.0001297309544979 0.000312842721305605 5.23886405538481e-05 0.000107299819463574 5.30527908852411e-05
4.8585471539614e-05 0.000290501312903698 4.95856991315404e-05 0.00012224647624877 0.00031059980024843 5.19381447642288e-05 0.000104167502427604 5.22852046094195e-05
4.8299836760985e-05 0.000287756440132266 4.92091962153867e-05 0.000120094724872967 0.000308298692522156 5.15113315213705e-05 0.000103772679575818 5.17155656815692e-05
4.80403770883285e-05 0.000286017040110391 4.88692858859395e-05 0.000119894753912717 0.000306188270312699 5.12218084016474e-05 0.000102485240603002 5.1297421943299e-05
4.77899817432282e-05 0.000285926357547381 4.86248615546048e-05 0.000114919326943843 0.000303940428252455 5.0980666900893e-05 9.82145770449462e-05 5.09686042983948e-05
4.75566901130803e-05 0.000285257371213692 4.83910626462436e-05 0.000116539189503921 0.000301536303802373 5.0774086807375e-05 9.75289734358457e-05 5.07029606654432e-05
4.73549632761567e-05 0.000284888101815994 4.81665630534055e-05 0.000114529568401626 0.00029944534896766 5.05958566545039e-05 9.61129471644037e-05 5.04817652224905e-05
4.71610979737546e-05 0.000286517297449083 4.79379297136875e-05 0.000112902630331763 0.000298230485801828 5.04480364442111e-05 9.59018537455749e-05 5.03028173346204e-05
4.69734361957152e-05 0.000285294568854268 4.76319752130493e-05 0.000111023821427498 0.00029681154693384 5.0308956856904e-05 9.55973387695855e-05 5.0158119266026e-05
4.67908776379219e-05 0.000282543819609809 4.73430935624671e-05 0.000111470053082538 0.000295138836923823 5.01926346478089e-05 9.32908559680863e-05 5.00334367255068e-05
4.66114206271991e-05 0.00028040273295403 4.70696167029027e-05 0.000112193595265122 0.000293627776052788 5.00941808735403e-05 9.32166701100579e-05 4.99282307432961e-05
4.6430197274376e-05 0.000280419627339695 4.68100121815914e-05 0.000109441064851469 0.000292503767410754 5.00002046700292e-05 9.20527114713159e-05 4.98349167207798e-05
4.62527059304478e-05 0.000280066108482659 4.65629746645424e-05 0.000109046713894187 0.000291496390230933 4.99167886492083e-05 9.11242687063656e-05 4.97482739568653e-05
4.6078759221157e-05 0.000279111866895545 4.63272750852242e-05 0.000109240478227366 0.000290612466989639 4.9843011938122e-05 8.98438740893706e-05 4.96770498299702e-05
4.59082471920004e-05 0.000278146649098967 4.61146275769519e-05 0.000110318681753655 0.000289781416464831 4.97758143338084e-05 8.93184098853612e-05 4.96105571555598e-05
4.57410478342049e-05 0.000279791733926479 4.59224640570444e-05 0.000112253933290017 0.000288981517424913 4.97121090217704e-05 8.97522867169823e-05 4.95526163513268e-05
4.55770039778944e-05 0.000278806353804867 4.57363806313857e-05 0.000106986389479444 0.000288227297533739 4.96540859878388e-05 8.93064359564644e-05 4.94999144084748e-05
4.54160204652596e-05 0.000279060896452241 4.55559423461456e-05 0.000107311862387815 0.00028753624990713 4.95990685932153e-05 8.7919067601507e-05 4.94504506009371e-05
4.52580205964722e-05 0.000279251443971964 4.53808326009835e-05 0.00010320485118453 0.0002868663267937 4.9548879016664e-05 8.82249234096105e-05 4.9407395621688e-05
4.51028890691627e-05 0.000279675164215503 4.52106923910263e-05 0.000109839689837708 0.000286261876442033 4.95012977088425e-05 8.71753815615075e-05 4.93653320556365e-05
4.49505951724228e-05 0.000280410886014049 4.50451306331483e-05 0.000104935965582847 0.000285807436759043 4.94578437494155e-05 8.69989073007678e-05 4.93268459291887e-05
4.48010666829516e-05 0.000280197698806388 4.48838053222002e-05 0.000102824671094657 0.000285516025242942 4.94166825857576e-05 8.6689539815353e-05 4.92907386569866e-05
4.46542173762932e-05 0.000280767208394272 4.4726467422986e-05 0.000103826589637604 0.00028532614957912 4.93790764185221e-05 8.66163602032335e-05 4.92553134757745e-05
4.45099799992631e-05 0.000280739466770106 4.45728952569696e-05 0.00010503098100494 0.000285149522416471 4.93435173016712e-05 8.61422420166839e-05 4.92246262383651e-05
4.43682612820447e-05 0.000280327760409412 4.44229003935018e-05 0.000104043605876799 0.000284891056176711 4.93110439578709e-05 8.49184444327042e-05 4.91943930572359e-05
4.42290273784038e-05 0.000278929913861682 4.42763274159201e-05 0.000104618419180953 0.000284270380491064 4.92788914500958e-05 8.64173212999139e-05 4.91683583041925e-05
4.40922277607465e-05 0.00027773410761839 4.41330006098605e-05 0.000104536530923372 0.000283572674926628 4.92485585091378e-05 8.50022811691949e-05 4.91426357715948e-05
4.39577868253097e-05 0.000277568611165608 4.39927864017114e-05 0.000103200649110817 0.000282873904896677 4.92209035058311e-05 8.47581419392194e-05 4.91206631837971e-05
4.38256324907813e-05 0.000277255386835977 4.38556025599939e-05 0.000103529249670456 0.000282170894619109 4.91934755831373e-05 8.47049997663131e-05 4.90989067183892e-05
4.36956989239892e-05 0.000277038106520534 4.37212911778381e-05 0.000101648341445579 0.00028142573569426 4.91676771267756e-05 8.37145524847678e-05 4.90773529159507e-05
4.35679187290085e-05 0.000278552065590742 4.35896661229781e-05 0.00010218967754697 0.000280703388805965 4.91442073874948e-05 8.47278510944702e-05 4.90591231263805e-05
4.34422583919442e-05 0.000279195409912157 4.34606083190743e-05 0.000104666423180087 0.000280030953996166 4.91208953363013e-05 8.39946226923542e-05 4.89540098741195e-05
4.33186855045854e-05 0.000278861645398492 4.33340293870066e-05 0.000107189999778727 0.00027953700887231 4.91008909164477e-05 8.37604882099011e-05 4.89325579171871e-05
4.31971193599309e-05 0.000279915913043713 4.31835720904632e-05 0.000100642802128264 0.000279416291711917 4.90810194871566e-05 8.28578165230308e-05 4.89055208595016e-05
4.30597659261006e-05 0.000282026669603147 4.30331582982662e-05 0.00010220417854899 0.000279243675419691 4.9061271910522e-05 8.27427162036523e-05 4.86830891235292e-05
4.29049623650106e-05 0.000282693761005865 4.28843889919255e-05 0.000103180714584988 0.000279045908073051 4.90428514766133e-05 8.24185981252764e-05 4.84720985779403e-05
4.27522324543475e-05 0.000280184883524299 4.27372540718086e-05 0.000102507627974343 0.0002788107920184 4.90004540415606e-05 8.35350995208617e-05 4.82735568605966e-05
4.26015583761978e-05 0.00027753065598302 4.25917105914507e-05 0.000101986276883941 0.000278805030815397 4.89436581333226e-05 8.27172871810943e-05 4.8084468740797e-05
4.24833964378078e-05 0.000277562301711876 4.24476966637273e-05 0.000101145310141818 0.000279107366931448 4.87569862203428e-05 8.27860197688039e-05 4.79005934724289e-05
4.2367431269676e-05 0.000277540491567552 4.23091975281641e-05 0.000102902939001142 0.000279485252617988 4.85202513924637e-05 8.15360573648055e-05 4.77211316479039e-05
4.22531262441458e-05 0.000277503864574708 4.2198144353493e-05 9.96044447507177e-05 0.000279898222696151 4.82941496164059e-05 8.18750187739773e-05 4.75454999431104e-05
4.21404561628851e-05 0.000278273651898229 4.20889125399728e-05 0.000104251496165149 0.000280291255416956 4.80895558112981e-05 8.17250292129251e-05 4.73733203123091e-05
4.20293777996709e-05 0.000280138442421985 4.1981395837316e-05 0.000101424954327189 0.00028068395865381 4.78984226830346e-05 8.1220155462473e-05 4.71862364902129e-05
4.19198210348003e-05 0.000280251462924547 4.18754889210725e-05 9.94000148317111e-05 0.000281069249005562 4.77125542028158e-05 8.10243767175948e-05 4.70013790970535e-05
4.18117434618208e-05 0.000277646283529674 4.17710987811183e-05 0.000102102570673364 0.000281390605444162 4.75311177948227e-05 8.15328018146045e-05 4.68193560557159e-05
4.16981838564827e-05 0.000275604048923748 4.16681272800204e-05 0.00010000795921407 0.000281362123859179 4.73534753780525e-05 8.11898608838769e-05 4.66399710269171e-05
4.15823532432873e-05 0.000274057262286807 4.15664844756792e-05 9.93886289571177e-05 0.000281226083618304 4.71791978770972e-05 8.0179856738027e-05 4.64630999875906e-05
4.14678053583058e-05 0.000273174390958271 4.14634759218544e-05 0.000102358723160102 0.000281097093198179 4.70079590781402e-05 8.07202114715181e-05 4.6288647055326e-05
4.13545018250405e-05 0.000272720530371956 4.13382533919048e-05 0.000100476630484754 0.000280977621245273 4.68397015785391e-05 8.0421185538877e-05 4.61196199966535e-05
4.12423892074457e-05 0.000272293623800293 4.12045221970978e-05 9.88003296118745e-05 0.000280871684242548 4.66800260252084e-05 8.04272489379309e-05 4.59525793405346e-05
4.11314527136911e-05 0.00027190473159643 4.10788587290816e-05 9.93153981483822e-05 0.000280781767204969 4.65226834586688e-05 8.04932056919319e-05 4.57875745542079e-05
4.10216701558298e-05 0.000272294574113597 4.09698895956385e-05 0.00010032535492263 0.000280694782718423 4.63677412040381e-05 7.97094464453839e-05 4.56245586211034e-05
4.09130078872799e-05 0.000274366302312609 4.08494318952971e-05 9.94783587991686e-05 0.000280617710792471 4.62151160734808e-05 7.9403645124094e-05 4.54635393908342e-05
4.0805458567352e-05 0.000274434682287614 4.07301131765388e-05 0.00010112359381924 0.000280550311034977 4.60647398497384e-05 7.90962952662992e-05 4.53045041093658e-05
4.07152681556578e-05 0.000276513645759953 4.06119238441685e-05 9.91891341713843e-05 0.000280148561106672 4.59165070440856e-05 8.01434347687958e-05 4.51474045417209e-05
4.06273274304369e-05 0.000278575330654916 4.04948444317563e-05 9.96096883761366e-05 0.000279702773257907 4.57703419845696e-05 7.93086816707595e-05 4.49922195869327e-05
4.05405640079393e-05 0.000279255729242076 4.03788215333554e-05 9.8600715406948e-05 0.000279300165123018 4.56262028554629e-05 7.88647830155895e-05 4.4838878130277e-05
4.04549515834998e-05 0.000279303590913952 4.02638333247686e-05 9.92547586448666e-05 0.000278974479575624 4.54840212732693e-05 7.90683459868398e-05 4.46873126250812e-05
4.03704438495256e-05 0.000279359124701133 4.01497993883568e-05 9.70333687281589e-05 0.000278740835180573 4.53437536707423e-05 7.90501420927562e-05 4.45376326889898e-05
4.02869901822855e-05 0.000279711237362521 4.00367142734494e-05 0.00010006042461784 0.000278565469744466 4.52053180985867e-05 7.85801135229762e-05 4.4392077343804e-05
4.02045403395064e-05 0.000280233499316153 3.99245743259556e-05 0.00010099280339312 0.00027836176824162 4.50686833689818e-05 7.91961537810542e-05 4.4248131712604e-05
4.01230778119523e-05 0.000281037747456621 3.98133610617584e-05 9.95247488939048e-05 0.000278153923186772 4.49338261716665e-05 7.8449416434897e-05 4.41057873413638e-05
4.00425820009684e-05 0.000280277910499106 3.97030538437813e-05 9.99839362525148e-05 0.000277946765698029 4.48006707504296e-05 7.8341107165768e-05 4.3964997756095e-05
3.99630224072772e-05 0.000279606525476521 3.95935978226644e-05 9.92527474071174e-05 0.000277757166035049 4.46691827213031e-05 7.88308530152019e-05 4.38256818779367e-05
3.98843815462624e-05 0.000279540514963983 3.94849760888212e-05 9.96392740747448e-05 0.0002775820449525 4.45393058634652e-05 7.81005128458941e-05 4.3691440034953e-05
3.98066196766493e-05 0.000279101644156273 3.93771346508439e-05 9.64487810847759e-05 0.000277411993803406 4.44110139016813e-05 7.76171494931466e-05 4.35697473237964e-05
3.97236787925746e-05 0.0002795281233728 3.92700677128603e-05 9.96151335992264e-05 0.00027726255048909 4.42842791033528e-05 7.80651133393669e-05 4.3449219598148e-05
3.96381400530188e-05 0.000279954741799205 3.91818084794382e-05 0.000103786053761856 0.000277140324486157 4.41590642549695e-05 7.83765525757582e-05 4.33298267466182e-05
3.95531564607225e-05 0.000280006377270159 3.91031262700723e-05 9.70441204898294e-05 0.000277068129704628 4.40352923042591e-05 7.73515014374783e-05 4.32115380920813e-05
3.9468710203197e-05 0.000279423148689599 3.90251438810908e-05 9.82077214451033e-05 0.000276998675263061 4.39129776156156e-05 7.76392215487669e-05 4.30943339434766e-05
3.93848011580367e-05 0.000279124927940069 3.89478348464506e-05 9.76176121266282e-05 0.000276910909298091 4.37921010008329e-05 7.79608172502673e-05 4.29782219088744e-05
3.92939522159286e-05 0.000278947319834849 3.88711939258029e-05 9.85302945676006e-05 0.000276823683762766 4.36726557868321e-05 7.67168296729989e-05 4.2872371108128e-05
3.91997800688932e-05 0.000279980328021411 3.8795201243993e-05 9.77214940018164e-05 0.000276767207938448 4.35545868737287e-05 7.80039465421824e-05 4.27680354878345e-05
3.91060805089249e-05 0.000281827964573217 3.87198136486739e-05 9.94758960309971e-05 0.000276776968755766 4.34378519362559e-05 7.75820717718777e-05 4.26667629561738e-05
3.90128437528201e-05 0.000281356009841824 3.86449969215052e-05 9.78773931580171e-05 0.000276798959124001 4.33224367054147e-05 7.59736129924249e-05 4.25667314546651e-05
3.89200643950776e-05 0.000280915085928699 3.85707357441439e-05 9.77422429073317e-05 0.000276848815364941 4.32082942848117e-05 7.61047062837015e-05 4.24679097890793e-05
3.88277263365487e-05 0.000280460701917502 3.84970096559224e-05 9.85613423345141e-05 0.000276936411801456 4.3081419751247e-05 7.66882273160806e-05 4.23703047109308e-05
3.87358189984162e-05 0.000280177137191702 3.84237977972502e-05 9.84798814905378e-05 0.000277061932229021 4.29554619360102e-05 7.67613929029149e-05 4.22689164401003e-05
3.86443459642526e-05 0.000279465542580123 3.8351108220198e-05 9.91865609866698e-05 0.000277223770280183 4.28439814761788e-05 7.64563487232314e-05 4.21650484630143e-05
3.85532996981817e-05 0.000279405437521886 3.82789016690659e-05 9.84099060012557e-05 0.000277014325145267 4.27433454368729e-05 7.67565547744161e-05 4.20625160434928e-05
3.84626810812003e-05 0.000279123480136622 3.82071685624779e-05 0.000100099738206619 0.000276805306324729 4.26439176904719e-05 7.61364359810745e-05 4.19612609017326e-05
3.837246283038e-05 0.000278906948726774 3.81358963087657e-05 9.35365576809541e-05 0.000276583199372355 4.25456671782516e-05 7.60229860272852e-05 4.18612169992253e-05


==> plots/Dat/r_50_nu_10_pass.dat <==
aS_V aS_GC aS_RSI aS_GC_RE neNMF_GC neNMF_RSI neNMF_GC_RE neNMF_V
0.980399093771365 0.980399093771365 0.980399093771365 0.980399093771365 0.980399093771365 0.980399093771365 0.980399093771365 0.980399093771365
0.00149473842844039 NaN 0.0188344011883699 NaN 0.00156228847782452 0.00208642716435338 0.00148564833945849 0.0020907538199244
0.00111264649939583 NaN 0.000366263163420479 NaN 0.00127526004112479 0.000326129629541301 0.00137235208552556 0.000368674179036127
0.000778047647808521 1 0.000154638936438312 1 0.00120407498686545 0.000115150875154119 0.0011307566378435 0.000255018483069715
0.000525572158844843 1 0.000101735104211224 1 0.00116193321263822 9.61478389745728e-05 0.00101243675047073 0.000183542103787602
0.000351650445235722 1 8.04197117205868e-05 1 0.00110646804829039 8.73910215274193e-05 0.000949490869566096 0.00013566203763505
0.000237306445992896 1 6.98035995342315e-05 1 0.00103704911551137 8.23096201137872e-05 0.00089396645368972 0.000108325360952803
0.000162727952377718 1 6.38324277137181e-05 1 0.00102175312542951 7.88798268846174e-05 0.00081884011080227 9.28164810023491e-05
0.000117890758202881 1 6.01484286021667e-05 1 0.00101106719444347 7.64053943132798e-05 0.000806567751324087 8.36832520123647e-05
9.09178789076046e-05 1 5.7544331473987e-05 1 0.00099951119670132 7.47582905793743e-05 0.000797535584055372 7.77926112441271e-05
7.51067793241771e-05 1 5.5774279522294e-05 1 0.000995537905614291 7.34684839809535e-05 0.000771386002048691 7.38418281476227e-05
6.52856939289031e-05 1 5.45708735494467e-05 1 0.000995509102160261 7.24796695335629e-05 0.000764768781507319 7.09142828006107e-05
5.92870097090395e-05 1 5.36133082510326e-05 1 0.000992326059890472 7.17638801924312e-05 0.00074000652312157 6.88143793970669e-05
5.5456363169697e-05 1 5.28921922103622e-05 1 0.000987042861227718 6.37930038444085e-05 0.000720688031736388 6.74026998778744e-05
5.31390837630965e-05 1 5.22716647719283e-05 1 0.000983710818504015 5.91004433322334e-05 0.000703187550235585 6.62887997651757e-05
5.16732680446808e-05 1 5.16922123916036e-05 1 0.000983762572353388 5.62946888307761e-05 0.000684606367914275 6.10930989881056e-05
5.06222430253762e-05 1 5.12226760928705e-05 1 0.000984844468033509 5.47919555533614e-05 0.000703004664557194 5.77687302673993e-05
4.98879810036005e-05 1 5.07694563247199e-05 1 0.000979490133060268 5.37265717910503e-05 0.000677443897983448 5.55627586426105e-05
4.93483820254546e-05 1 5.03709578392935e-05 1 0.00097598650614598 5.29694538283542e-05 0.00066867185805566 5.40925884797045e-05
4.89291711430256e-05 1 4.99902669171088e-05 1 0.000975292713035502 5.23886405538481e-05 0.000667210789495981 5.30527908852411e-05
4.8585471539614e-05 1 4.95856991315404e-05 1 0.000968966652353639 5.19381447642288e-05 0.00067479614102582 5.22852046094195e-05
4.8299836760985e-05 1 4.92091962153867e-05 1 0.000964410929861344 5.15113315213705e-05 0.000683568413349892 5.17155656815692e-05
4.80403770883285e-05 1 4.88692858859395e-05 1 0.000967516819747832 5.12218084016474e-05 0.000686054185094606 5.1297421943299e-05
4.77899817432282e-05 1 4.86248615546048e-05 1 0.000975026044466889 5.0980666900893e-05 0.000680738234886606 5.09686042983948e-05
4.75566901130803e-05 1 4.83910626462436e-05 1 0.000975265766640036 5.0774086807375e-05 0.000678173731381023 5.07029606654432e-05
4.73549632761567e-05 1 4.81665630534055e-05 1 0.00097542246430371 5.05958566545039e-05 0.000645214428846253 5.04817652224905e-05
4.71610979737546e-05 1 4.79379297136875e-05 1 0.000976624067418502 5.04480364442111e-05 0.000642666522626044 5.03028173346204e-05
4.69734361957152e-05 1 4.76319752130493e-05 1 0.000976172402434272 5.0308956856904e-05 0.000665417950504777 5.0158119266026e-05
4.67908776379219e-05 1 4.73430935624671e-05 1 0.000978383650661378 5.01926346478089e-05 0.000660931466501484 5.00334367255068e-05
4.66114206271991e-05 1 4.70696167029027e-05 1 0.000978636029154278 5.00941808735403e-05 0.000649149011891253 4.99282307432961e-05
4.6430197274376e-05 1 4.68100121815914e-05 1 0.000976491903748477 5.00002046700292e-05 0.000643731259793843 4.98349167207798e-05
4.62527059304478e-05 1 4.65629746645424e-05 1 0.000973894473638545 4.99167886492083e-05 0.000637368093714047 4.97482739568653e-05
4.6078759221157e-05 1 4.63272750852242e-05 1 0.00097237871675632 4.9843011938122e-05 0.000642933179874452 4.96770498299702e-05
4.59082471920004e-05 1 4.61146275769519e-05 1 0.00097252952294605 4.97758143338084e-05 0.000643950216026167 4.96105571555598e-05
4.57410478342049e-05 1 4.59224640570444e-05 1 0.000974175098946742 4.97121090217704e-05 0.000640746914736626 4.95526163513268e-05
4.55770039778944e-05 1 4.57363806313857e-05 1 0.000969938250121356 4.96540859878388e-05 0.000618992361055211 4.94999144084748e-05
4.54160204652596e-05 1 4.55559423461456e-05 1 0.000971510032024355 4.95990685932153e-05 0.000626472949412746 4.94504506009371e-05
4.52580205964722e-05 1 4.53808326009835e-05 1 0.000968898714987509 4.9548879016664e-05 0.000624531045197066 4.9407395621688e-05
4.51028890691627e-05 1 4.52106923910263e-05 1 0.000967059897169954 4.95012977088425e-05 0.000622678570805739 4.93653320556365e-05
4.49505951724228e-05 1 4.50451306331483e-05 1 0.000965895037303106 4.94578437494155e-05 0.000630280100689989 4.93268459291887e-05
4.48010666829516e-05 1 4.48838053222002e-05 1 0.000964907682718497 4.94166825857576e-05 0.000637289658295012 4.92907386569866e-05
4.46542173762932e-05 1 4.4726467422986e-05 1 0.000964409389376884 4.93790764185221e-05 0.00063971791162496 4.92553134757745e-05
4.45099799992631e-05 1 4.45728952569696e-05 1 0.000963152076041833 4.93435173016712e-05 0.000632976556049892 4.92246262383651e-05
4.43682612820447e-05 1 4.44229003935018e-05 1 0.000959550910797782 4.93110439578709e-05 0.000616667315467752 4.91943930572359e-05
4.42290273784038e-05 1 4.42763274159201e-05 1 0.000960006768143137 4.92788914500958e-05 0.000637522434020702 4.91683583041925e-05
4.40922277607465e-05 1 4.41330006098605e-05 1 0.000961712925609383 4.92485585091378e-05 0.000642969209930081 4.91426357715948e-05
4.39577868253097e-05 1 4.39927864017114e-05 1 0.000959148328994424 4.92209035058311e-05 0.000633272085458659 4.91206631837971e-05
4.38256324907813e-05 1 4.38556025599939e-05 1 0.000954726666576332 4.91934755831373e-05 0.000614418936358751 4.90989067183892e-05
4.36956989239892e-05 1 4.37212911778381e-05 1 0.000957080406887788 4.91676771267756e-05 0.000622097814587692 4.90773529159507e-05
4.35679187290085e-05 1 4.35896661229781e-05 1 0.000959294432681812 4.91442073874948e-05 0.000632657774784991 4.90591231263805e-05
4.34422583919442e-05 1 4.34606083190743e-05 1 0.000961790060821474 4.91208953363013e-05 0.000610981668759379 4.89540098741195e-05
4.33186855045854e-05 1 4.33340293870066e-05 1 0.000964088482681404 4.91008909164477e-05 0.000632558673482848 4.89325579171871e-05
4.31971193599309e-05 1 4.31835720904632e-05 1 0.000966304489068946 4.90810194871566e-05 0.000610275696762278 4.89055208595016e-05
4.30597659261006e-05 1 4.30331582982662e-05 1 0.000966221344761483 4.9061271910522e-05 0.000614967682165336 4.86830891235292e-05
4.29049623650106e-05 1 4.28843889919255e-05 1 0.000964956693936747 4.90428514766133e-05 0.000605440079914245 4.84720985779403e-05
4.27522324543475e-05 1 4.27372540718086e-05 1 0.000964771809284447 4.90004540415606e-05 0.000611450591280945 4.82735568605966e-05
4.26015583761978e-05 1 4.25917105914507e-05 1 0.000963777598270773 4.89436581333226e-05 0.000612773335709517 4.8084468740797e-05
4.24833964378078e-05 1 4.24476966637273e-05 1 0.000961202037523933 4.87569862203428e-05 0.000627834758055746 4.79005934724289e-05
4.2367431269676e-05 1 4.23091975281641e-05 1 0.000958958425536514 4.85202513924637e-05 0.000615927318545937 4.77211316479039e-05
4.22531262441458e-05 1 4.2198144353493e-05 1 0.000960684672253309 4.82941496164059e-05 0.00061200687391746 4.75454999431104e-05
4.21404561628851e-05 1 4.20889125399728e-05 1 0.000959551258898574 4.80895558112981e-05 0.000612237267367104 4.73733203123091e-05
4.20293777996709e-05 1 4.1981395837316e-05 1 0.00096255912671706 4.78984226830346e-05 0.000610935420726926 4.71862364902129e-05
4.19198210348003e-05 1 4.18754889210725e-05 1 0.000965276844173992 4.77125542028158e-05 0.000599912522349361 4.70013790970535e-05
4.18117434618208e-05 1 4.17710987811183e-05 1 0.000965138014562659 4.75311177948227e-05 0.000598371720631004 4.68193560557159e-05
4.16981838564827e-05 1 4.16681272800204e-05 1 0.000964256005921042 4.73534753780525e-05 0.000626386953360726 4.66399710269171e-05
4.15823532432873e-05 1 4.15664844756792e-05 1 0.000963591854602451 4.71791978770972e-05 0.000595730666561542 4.64630999875906e-05
4.14678053583058e-05 1 4.14634759218544e-05 1 0.000963978914124771 4.70079590781402e-05 0.000601058720886322 4.6288647055326e-05
4.13545018250405e-05 1 4.13382533919048e-05 1 0.000963921172313164 4.68397015785391e-05 0.000613535109912427 4.61196199966535e-05
4.12423892074457e-05 1 4.12045221970978e-05 1 0.000963276447438121 4.66800260252084e-05 0.000605216912621196 4.59525793405346e-05
4.11314527136911e-05 1 4.10788587290816e-05 1 0.000962017811187538 4.65226834586688e-05 0.00060442672379707 4.57875745542079e-05
4.10216701558298e-05 1 4.09698895956385e-05 1 0.00096002314108009 4.63677412040381e-05 0.000610674752535701 4.56245586211034e-05
4.09130078872799e-05 1 4.08494318952971e-05 1 0.000957526609395237 4.62151160734808e-05 0.000604332994618304 4.54635393908342e-05
4.0805458567352e-05 1 4.07301131765388e-05 1 0.000957252549467921 4.60647398497384e-05 0.000599607408303788 4.53045041093658e-05
4.07152681556578e-05 1 4.06119238441685e-05 1 0.000958381062719504 4.59165070440856e-05 0.000598749158318075 4.51474045417209e-05
4.06273274304369e-05 1 4.04948444317563e-05 1 0.000957137874784459 4.57703419845696e-05 0.000610234166680208 4.49922195869327e-05
4.05405640079393e-05 1 4.03788215333554e-05 1 0.000956452228804954 4.56262028554629e-05 0.00059073337706709 4.4838878130277e-05
4.04549515834998e-05 1 4.02638333247686e-05 1 0.000956422030254358 4.54840212732693e-05 0.000580778966228082 4.46873126250812e-05
4.03704438495256e-05 1 4.01497993883568e-05 1 0.000957388855557264 4.53437536707423e-05 0.000589543210015337 4.45376326889898e-05
4.02869901822855e-05 1 4.00367142734494e-05 1 0.000958879238126865 4.52053180985867e-05 0.000603133940223015 4.4392077343804e-05
4.02045403395064e-05 1 3.99245743259556e-05 1 0.00096090574248142 4.50686833689818e-05 0.00058793493497744 4.4248131712604e-05
4.01230778119523e-05 1 3.98133610617584e-05 1 0.000963240479041392 4.49338261716665e-05 0.000616516378227675 4.41057873413638e-05
4.00425820009684e-05 1 3.97030538437813e-05 1 0.000962448544300524 4.48006707504296e-05 0.0005967483566049 4.3964997756095e-05
3.99630224072772e-05 1 3.95935978226644e-05 1 0.000962532550676563 4.46691827213031e-05 0.000581385645384939 4.38256818779367e-05
3.98843815462624e-05 1 3.94849760888212e-05 1 0.000961956484843368 4.45393058634652e-05 0.000597805175549932 4.3691440034953e-05
3.98066196766493e-05 1 3.93771346508439e-05 1 0.000960240629939337 4.44110139016813e-05 0.00058902059531126 4.35697473237964e-05
3.97236787925746e-05 1 3.92700677128603e-05 1 0.000960357289424453 4.42842791033528e-05 0.000605489136009667 4.3449219598148e-05
3.96381400530188e-05 1 3.91818084794382e-05 1 0.000961774168587945 4.41590642549695e-05 0.000591101718898652 4.33298267466182e-05
3.95531564607225e-05 1 3.91031262700723e-05 1 0.000963701476007416 4.40352923042591e-05 0.00060751598300841 4.32115380920813e-05
3.9468710203197e-05 1 3.90251438810908e-05 1 0.000965644060660489 4.39129776156156e-05 0.000594880540016804 4.30943339434766e-05
3.93848011580367e-05 1 3.89478348464506e-05 1 0.000959979112744845 4.37921010008329e-05 0.000579644291864169 4.29782219088744e-05
3.92939522159286e-05 1 3.88711939258029e-05 1 0.000956541936256037 4.36726557868321e-05 0.000589274966249218 4.2872371108128e-05
3.91997800688932e-05 1 3.8795201243993e-05 1 0.000959081604499081 4.35545868737287e-05 0.000589563613596777 4.27680354878345e-05
3.91060805089249e-05 1 3.87198136486739e-05 1 0.000961544683228166 4.34378519362559e-05 0.00059955729964166 4.26667629561738e-05
3.90128437528201e-05 1 3.86449969215052e-05 1 0.00096407703365315 4.33224367054147e-05 0.000603138333322541 4.25667314546651e-05
3.89200643950776e-05 1 3.85707357441439e-05 1 0.000966463360400454 4.32082942848117e-05 0.000563659574401027 4.24679097890793e-05
3.88277263365487e-05 1 3.84970096559224e-05 1 0.000968809577493863 4.3081419751247e-05 0.000574137315103332 4.23703047109308e-05
3.87358189984162e-05 1 3.84237977972502e-05 1 0.000970087112045023 4.29554619360102e-05 0.000594175169377643 4.22689164401003e-05
3.86443459642526e-05 1 3.8351108220198e-05 1 0.000968442178484818 4.28439814761788e-05 0.000571014633492685 4.21650484630143e-05
3.85532996981817e-05 1 3.82789016690659e-05 1 0.000967606420426401 4.27433454368729e-05 0.000598051242491408 4.20625160434928e-05
3.84626810812003e-05 1 3.82071685624779e-05 1 0.000965061077102912 4.26439176904719e-05 0.0005762028045012 4.19612609017326e-05
3.837246283038e-05 1 3.81358963087657e-05 1 0.000965399761764333 4.25456671782516e-05 0.000572881666722169 4.18612169992253e-05


==> plots/Dat/r_50_nu_150_pass.dat <==
aS_V aS_GC aS_RSI aS_GC_RE neNMF_GC neNMF_RSI neNMF_GC_RE neNMF_V
0.980399093771365 0.980399093771365 0.980399093771365 0.980399093771365 0.980399093771365 0.980399093771365 0.980399093771365 0.980399093771365
0.00149473842844039 NaN 0.0188344011883699 NaN 0.000849644161606529 0.00208642716435338 0.000864276506664764 0.0020907538199244
0.00111264649939583 NaN 0.000366263163420479 NaN 0.000711795474881064 0.000326129629541301 0.000735813698246313 0.000368674179036127
0.000778047647808521 0.000437235491471199 0.000154638936438312 0.000381580417367875 0.000552954724909999 0.000115150875154119 0.000533071361555902 0.000255018483069715
0.000525572158844843 0.000373049243647727 0.000101735104211224 0.000295084083229699 0.000462831919446264 9.61478389745728e-05 0.000403952902786207 0.000183542103787602
0.000351650445235722 0.000333340090894822 8.04197117205868e-05 0.000238653830464692 0.000407438583127816 8.73910215274193e-05 0.000301007428690595 0.00013566203763505
0.000237306445992896 0.000306340917207956 6.98035995342315e-05 0.000200786127852251 0.000368454847905501 8.23096201137872e-05 0.000241106923166473 0.000108325360952803
0.000162727952377718 0.000286973313255909 6.38324277137181e-05 0.000172733078713526 0.00034013041985009 7.88798268846174e-05 0.000193544432963481 9.28164810023491e-05
0.000117890758202881 0.000272056128067524 6.01484286021667e-05 0.000151585184178878 0.000319610741773846 7.64053943132798e-05 0.00016264304257751 8.36832520123647e-05
9.09178789076046e-05 0.000260350525145725 5.7544331473987e-05 0.000139043270514361 0.000305870934316905 7.47582905793743e-05 0.000142755548495514 7.77926112441271e-05
7.51067793241771e-05 0.000250362427022219 5.5774279522294e-05 0.000129539374397781 0.000294532083526301 7.34684839809535e-05 0.000126720638427106 7.38418281476227e-05
6.52856939289031e-05 0.000241616665531386 5.45708735494467e-05 0.000121709457081528 0.000286163207450328 7.24796695335629e-05 0.000115354402226003 7.09142828006107e-05
5.92870097090395e-05 0.000233818750463276 5.36133082510326e-05 0.000115061395871975 0.000278862056336594 7.17638801924312e-05 0.000107930224094252 6.88143793970669e-05
5.5456363169697e-05 0.000226916489903828 5.28921922103622e-05 0.000107984567911347 0.000272650737699674 6.37930038444085e-05 0.000101627289993477 6.74026998778744e-05
5.31390837630965e-05 0.000223641013270424 5.22716647719283e-05 0.000105561777187381 0.000266538340459999 5.91004433322334e-05 9.80499315489306e-05 6.62887997651757e-05
5.16732680446808e-05 0.000221613691750218 5.16922123916036e-05 0.000101203009585942 0.000262032279501802 5.62946888307761e-05 9.43369295209705e-05 6.10930989881056e-05
5.06222430253762e-05 0.000220131869418499 5.12226760928705e-05 0.000100085117239151 0.000257864512740593 5.47919555533614e-05 9.06473514055829e-05 5.77687302673993e-05
4.98879810036005e-05 0.000219223290695674 5.07694563247199e-05 9.75489800077491e-05 0.00025353829003044 5.37265717910503e-05 8.90531567427938e-05 5.55627586426105e-05
4.93483820254546e-05 0.000216989027197592 5.03709578392935e-05 9.38689782020091e-05 0.000249787561416603 5.29694538283542e-05 8.69128806467776e-05 5.40925884797045e-05
4.89291711430256e-05 0.000214964910147221 4.99902669171088e-05 9.1838680666784e-05 0.000246557548289832 5.23886405538481e-05 8.45762481824438e-05 5.30527908852411e-05
4.8585471539614e-05 0.000213853750209054 4.95856991315404e-05 8.99108450283832e-05 0.000243575090851393 5.19381447642288e-05 8.4170179974873e-05 5.22852046094195e-05
4.8299836760985e-05 0.000212730320364874 4.92091962153867e-05 8.97645573137547e-05 0.000241022324294852 5.15113315213705e-05 8.28539299083223e-05 5.17155656815692e-05
4.80403770883285e-05 0.000211854073229439 4.88692858859395e-05 8.84744117078943e-05 0.000238677843019832 5.12218084016474e-05 8.12577702317918e-05 5.1297421943299e-05
4.77899817432282e-05 0.000211277144190942 4.86248615546048e-05 8.7540344917328e-05 0.000236667069118125 5.0980666900893e-05 8.02216868688664e-05 5.09686042983948e-05
4.75566901130803e-05 0.000211066111871216 4.83910626462436e-05 8.69926813290542e-05 0.00023455895331364 5.0774086807375e-05 7.94791408624759e-05 5.07029606654432e-05
4.73549632761567e-05 0.000211195812617034 4.81665630534055e-05 8.59130065524696e-05 0.00023258498137996 5.05958566545039e-05 7.76981460340046e-05 5.04817652224905e-05
4.71610979737546e-05 0.000211515116441119 4.79379297136875e-05 8.51420578605852e-05 0.00023086092544659 5.04480364442111e-05 7.78154276747263e-05 5.03028173346204e-05
4.69734361957152e-05 0.000211738413393529 4.76319752130493e-05 8.50214882490544e-05 0.000229248015932678 5.0308956856904e-05 7.69703269125418e-05 5.0158119266026e-05
4.67908776379219e-05 0.000211916929616578 4.73430935624671e-05 8.33610342980901e-05 0.000227724005640443 5.01926346478089e-05 7.68950604487526e-05 5.00334367255068e-05
4.66114206271991e-05 0.000212183389871788 4.70696167029027e-05 8.40204664377309e-05 0.000226275820253449 5.00941808735403e-05 7.65186939633898e-05 4.99282307432961e-05
4.6430197274376e-05 0.000211353042269008 4.68100121815914e-05 8.2868144691736e-05 0.000224917246346453 5.00002046700292e-05 7.61862252907142e-05 4.98349167207798e-05
4.62527059304478e-05 0.000210371247520418 4.65629746645424e-05 8.16881852932091e-05 0.000223657803371045 4.99167886492083e-05 7.51510565470966e-05 4.97482739568653e-05
4.6078759221157e-05 0.000209551355616815 4.63272750852242e-05 8.17059804987035e-05 0.000222585738706109 4.9843011938122e-05 7.47448995233424e-05 4.96770498299702e-05
4.59082471920004e-05 0.00020884211394479 4.61146275769519e-05 8.02947585831757e-05 0.00022162085747471 4.97758143338084e-05 7.43107147979617e-05 4.96105571555598e-05
4.57410478342049e-05 0.000208515109912618 4.59224640570444e-05 8.01017751753023e-05 0.000220736415684809 4.97121090217704e-05 7.44611727766098e-05 4.95526163513268e-05
4.55770039778944e-05 0.000208410570506575 4.57363806313857e-05 8.0029105851374e-05 0.000219933312817565 4.96540859878388e-05 7.36629299681857e-05 4.94999144084748e-05
4.54160204652596e-05 0.000208441278664799 4.55559423461456e-05 7.98355219370515e-05 0.000219193618323969 4.95990685932153e-05 7.38963275946224e-05 4.94504506009371e-05
4.52580205964722e-05 0.000208625932120662 4.53808326009835e-05 7.96135596338946e-05 0.000218512585574558 4.9548879016664e-05 7.35219196535739e-05 4.9407395621688e-05
4.51028890691627e-05 0.000208697313002244 4.52106923910263e-05 7.94779559422584e-05 0.000217925246739798 4.95012977088425e-05 7.23760492247537e-05 4.93653320556365e-05
4.49505951724228e-05 0.000208456397601307 4.50451306331483e-05 7.8848047491037e-05 0.000217374109406665 4.94578437494155e-05 7.17674647200513e-05 4.93268459291887e-05
4.48010666829516e-05 0.000208117392734039 4.48838053222002e-05 7.82167008141796e-05 0.000216841498544678 4.94166825857576e-05 7.219279078405e-05 4.92907386569866e-05
4.46542173762932e-05 0.000207947019062445 4.4726467422986e-05 7.82418913226261e-05 0.000216323291934022 4.93790764185221e-05 7.18390877895421e-05 4.92553134757745e-05
4.45099799992631e-05 0.000207882090172297 4.45728952569696e-05 7.75128288145773e-05 0.000215822166327208 4.93435173016712e-05 7.17184103765615e-05 4.92246262383651e-05
4.43682612820447e-05 0.000207861872584685 4.44229003935018e-05 7.76811509920164e-05 0.000215384042234903 4.93110439578709e-05 7.10671032638974e-05 4.91943930572359e-05
4.42290273784038e-05 0.000207838369023116 4.42763274159201e-05 7.78989768488971e-05 0.00021496331557813 4.92788914500958e-05 7.08601854838049e-05 4.91683583041925e-05
4.40922277607465e-05 0.000207795595673504 4.41330006098605e-05 7.79154106854073e-05 0.000214560735428029 4.92485585091378e-05 7.10018985480537e-05 4.91426357715948e-05
4.39577868253097e-05 0.00020781790944983 4.39927864017114e-05 7.6789788730898e-05 0.000214191975578528 4.92209035058311e-05 7.0466350877325e-05 4.91206631837971e-05
4.38256324907813e-05 0.000207671408437495 4.38556025599939e-05 7.58691848535467e-05 0.000213848164213275 4.91934755831373e-05 7.06591838678413e-05 4.90989067183892e-05
4.36956989239892e-05 0.0002075806250341 4.37212911778381e-05 7.5951509649948e-05 0.000213526623227771 4.91676771267756e-05 7.01691318480179e-05 4.90773529159507e-05
4.35679187290085e-05 0.000207465837999602 4.35896661229781e-05 7.61543020637165e-05 0.000213257958381069 4.91442073874948e-05 7.01557630734999e-05 4.90591231263805e-05
4.34422583919442e-05 0.000206988596920544 4.34606083190743e-05 7.66465903127376e-05 0.000213007973548676 4.91208953363013e-05 6.96466397765958e-05 4.89540098741195e-05
4.33186855045854e-05 0.000206348392783833 4.33340293870066e-05 7.58955368041201e-05 0.000212783513962392 4.91008909164477e-05 6.95612582689253e-05 4.89325579171871e-05
4.31971193599309e-05 0.000205556244978804 4.31835720904632e-05 7.58499247915261e-05 0.000212004171341599 4.90810194871566e-05 6.96559704505379e-05 4.89055208595016e-05
4.30597659261006e-05 0.000204750303476431 4.30331582982662e-05 7.52293036005341e-05 0.000211639263583062 4.9061271910522e-05 6.97156533783849e-05 4.86830891235292e-05
4.29049623650106e-05 0.000205260140045158 4.28843889919255e-05 7.52983842868021e-05 0.00021165824035443 4.90428514766133e-05 6.98182000135567e-05 4.84720985779403e-05
4.27522324543475e-05 0.000205874988409083 4.27372540718086e-05 7.55129670832001e-05 0.00021167683548874 4.90004540415606e-05 6.92125418856365e-05 4.82735568605966e-05
4.26015583761978e-05 0.000206327279431892 4.25917105914507e-05 7.50869245929453e-05 0.000211701189470772 4.89436581333226e-05 6.92788118175383e-05 4.8084468740797e-05
4.24833964378078e-05 0.000206321452439377 4.24476966637273e-05 7.44554132213573e-05 0.000211720068064697 4.87569862203428e-05 6.89752881137755e-05 4.79005934724289e-05
4.2367431269676e-05 0.000206040075853876 4.23091975281641e-05 7.37058487130544e-05 0.000211586301694243 4.85202513924637e-05 6.92464277199209e-05 4.77211316479039e-05
4.22531262441458e-05 0.000205341668388603 4.2198144353493e-05 7.40993429441732e-05 0.000211445919377321 4.82941496164059e-05 6.85957043575895e-05 4.75454999431104e-05
4.21404561628851e-05 0.000205457434181497 4.20889125399728e-05 7.45848675603897e-05 0.000211309941199435 4.80895558112981e-05 6.86428952650453e-05 4.73733203123091e-05
4.20293777996709e-05 0.000207139182243738 4.1981395837316e-05 7.44557710704015e-05 0.000211170376327154 4.78984226830346e-05 6.84647670937309e-05 4.71862364902129e-05
4.19198210348003e-05 0.000208728725591475 4.18754889210725e-05 7.3946428374847e-05 0.000211027857572692 4.77125542028158e-05 6.82592482860897e-05 4.70013790970535e-05
4.18117434618208e-05 0.000210039879770461 4.17710987811183e-05 7.38613868639967e-05 0.000210902465267048 4.75311177948227e-05 6.81734762372477e-05 4.68193560557159e-05
4.16981838564827e-05 0.000210648010663705 4.16681272800204e-05 7.40273235698791e-05 0.000210777415942428 4.73534753780525e-05 6.8476814029192e-05 4.66399710269171e-05
4.15823532432873e-05 0.000209617394070956 4.15664844756792e-05 7.33270398034333e-05 0.000210650833743074 4.71791978770972e-05 6.76663597382637e-05 4.64630999875906e-05
4.14678053583058e-05 0.000208723041870251 4.14634759218544e-05 7.29557297352961e-05 0.000210521611664513 4.70079590781402e-05 6.78306883270268e-05 4.6288647055326e-05
4.13545018250405e-05 0.000207915902221146 4.13382533919048e-05 7.29167085766801e-05 0.000210391304329116 4.68397015785391e-05 6.74824476157563e-05 4.61196199966535e-05
4.12423892074457e-05 0.000207394540959419 4.12045221970978e-05 7.40247911954969e-05 0.000210265154256009 4.66800260252084e-05 6.74929168610063e-05 4.59525793405346e-05
4.11314527136911e-05 0.000207129027722043 4.10788587290816e-05 7.30013389205133e-05 0.000210143787810037 4.65226834586688e-05 6.72957988057151e-05 4.57875745542079e-05
4.10216701558298e-05 0.000206343026277166 4.09698895956385e-05 7.27210739697495e-05 0.000210028407117178 4.63677412040381e-05 6.69857589125703e-05 4.56245586211034e-05
4.09130078872799e-05 0.000205793531607114 4.08494318952971e-05 7.2699050268303e-05 0.000209914758281909 4.62151160734808e-05 6.69828905482897e-05 4.54635393908342e-05
4.0805458567352e-05 0.000205717551897562 4.07301131765388e-05 7.21584220045702e-05 0.000209805203892954 4.60647398497384e-05 6.64205419064257e-05 4.53045041093658e-05
4.07152681556578e-05 0.000205710755841277 4.06119238441685e-05 7.15864373011115e-05 0.000209695016508345 4.59165070440856e-05 6.68479276355539e-05 4.51474045417209e-05
4.06273274304369e-05 0.000205725484027497 4.04948444317563e-05 7.18220960748916e-05 0.000209584524514269 4.57703419845696e-05 6.64955625813313e-05 4.49922195869327e-05
4.05405640079393e-05 0.000205509616027672 4.03788215333554e-05 7.18213991253588e-05 0.000209481968430677 4.56262028554629e-05 6.6570103386743e-05 4.4838878130277e-05
4.04549515834998e-05 0.000205559106717839 4.02638333247686e-05 7.2566252569485e-05 0.000209341756143531 4.54840212732693e-05 6.61942439924921e-05 4.46873126250812e-05
4.03704438495256e-05 0.000205655950225849 4.01497993883568e-05 7.18476158670052e-05 0.000208913121057827 4.53437536707423e-05 6.63344110811699e-05 4.45376326889898e-05
4.02869901822855e-05 0.000205595439798862 4.00367142734494e-05 7.15358341365535e-05 0.000208486076161002 4.52053180985867e-05 6.63242070227031e-05 4.4392077343804e-05
4.02045403395064e-05 0.000205292897701461 3.99245743259556e-05 7.20248287521504e-05 0.000208069221068534 4.50686833689818e-05 6.62639348342264e-05 4.4248131712604e-05
4.01230778119523e-05 0.000205498468195267 3.98133610617584e-05 7.19602054499155e-05 0.000207666848654075 4.49338261716665e-05 6.65767973247445e-05 4.41057873413638e-05
4.00425820009684e-05 0.000205424133014968 3.97030538437813e-05 7.08282612664847e-05 0.000207267262942533 4.48006707504296e-05 6.58129444749399e-05 4.3964997756095e-05
3.99630224072772e-05 0.000205062892295976 3.95935978226644e-05 7.07047759256221e-05 0.000206880626850184 4.46691827213031e-05 6.58042597751593e-05 4.38256818779367e-05
3.98843815462624e-05 0.000204836344334901 3.94849760888212e-05 7.14368467332177e-05 0.000206498631959605 4.45393058634652e-05 6.56984738443698e-05 4.3691440034953e-05
3.98066196766493e-05 0.000205555283839512 3.93771346508439e-05 7.05492973300703e-05 0.000206125694837802 4.44110139016813e-05 6.57891870164343e-05 4.35697473237964e-05
3.97236787925746e-05 0.000206213040043137 3.92700677128603e-05 7.11772272332132e-05 0.000205754976762286 4.42842791033528e-05 6.51259106137336e-05 4.3449219598148e-05
3.96381400530188e-05 0.000206862764492952 3.91818084794382e-05 7.03865392866594e-05 0.000205381089911549 4.41590642549695e-05 6.5441770688647e-05 4.33298267466182e-05
3.95531564607225e-05 0.00020821071768849 3.91031262700723e-05 7.09592675028947e-05 0.000205010828776626 4.40352923042591e-05 6.51899084515531e-05 4.32115380920813e-05
3.9468710203197e-05 0.000209846702144499 3.90251438810908e-05 7.06493654970441e-05 0.000204639503832218 4.39129776156156e-05 6.58901370900412e-05 4.30943339434766e-05
3.93848011580367e-05 0.000211381345563302 3.89478348464506e-05 7.06469064381155e-05 0.000204267151731394 4.37921010008329e-05 6.49586012381488e-05 4.29782219088744e-05
3.92939522159286e-05 0.000212825396823498 3.88711939258029e-05 7.02085755087125e-05 0.000203897217688041 4.36726557868321e-05 6.49580179985734e-05 4.2872371108128e-05
3.91997800688932e-05 0.000214266185367217 3.8795201243993e-05 7.02702792993416e-05 0.00020352852361989 4.35545868737287e-05 6.5099796769021e-05 4.27680354878345e-05
3.91060805089249e-05 0.000215685818868157 3.87198136486739e-05 7.08282445961088e-05 0.000203156158814149 4.34378519362559e-05 6.4767350065351e-05 4.26667629561738e-05
3.90128437528201e-05 0.000216903926919647 3.86449969215052e-05 6.99401977301199e-05 0.000202791938450522 4.33224367054147e-05 6.4215258006669e-05 4.25667314546651e-05
3.89200643950776e-05 0.0002177277424771 3.85707357441439e-05 6.91175781057448e-05 0.000202432794084454 4.32082942848117e-05 6.46205645227857e-05 4.24679097890793e-05
3.88277263365487e-05 0.000218060769683104 3.84970096559224e-05 6.9849772927976e-05 0.000202075651596564 4.3081419751247e-05 6.47976363115963e-05 4.23703047109308e-05
3.87358189984162e-05 0.00021802445956967 3.84237977972502e-05 6.97262690475104e-05 0.00020172030942353 4.29554619360102e-05 6.43332836721213e-05 4.22689164401003e-05
3.86443459642526e-05 0.000217743274744522 3.8351108220198e-05 6.97059557486055e-05 0.00020137144384103 4.28439814761788e-05 6.41012746291308e-05 4.21650484630143e-05
3.85532996981817e-05 0.000217405489270639 3.82789016690659e-05 6.96059274694514e-05 0.000201275325004066 4.27433454368729e-05 6.4270659503038e-05 4.20625160434928e-05
3.84626810812003e-05 0.000217120736803956 3.82071685624779e-05 6.93072465222987e-05 0.000201304589630799 4.26439176904719e-05 6.43867722319254e-05 4.19612609017326e-05
3.837246283038e-05 0.000215821188954299 3.81358963087657e-05 7.01549176279426e-05 0.000201322731085158 4.25456671782516e-05 6.39755139687085e-05 4.18612169992253e-05


==> plots/Dat/r_50_nu_50_pass.dat <==
aS_V aS_GC aS_RSI aS_GC_RE neNMF_GC neNMF_RSI neNMF_GC_RE neNMF_V
0.980399093771365 0.980399093771365 0.980399093771365 0.980399093771365 0.980399093771365 0.980399093771365 0.980399093771365 0.980399093771365
0.00149473842844039 NaN 0.0188344011883699 NaN 0.00097984355324806 0.00208642716435338 0.000995648194014431 0.0020907538199244
0.00111264649939583 NaN 0.000366263163420479 NaN 0.000809740524704491 0.000326129629541301 0.000885273521556086 0.000368674179036127
0.000778047647808521 0.000620470401668673 0.000154638936438312 1 0.000750696206184354 0.000115150875154119 0.000719485139014094 0.000255018483069715
0.000525572158844843 0.000565944739916406 0.000101735104211224 1 0.000640082351796401 9.61478389745728e-05 0.00062240258332706 0.000183542103787602
0.000351650445235722 0.000539786836251854 8.04197117205868e-05 1 0.000582688718501527 8.73910215274193e-05 0.000541003851183433 0.00013566203763505
0.000237306445992896 0.000520485900586766 6.98035995342315e-05 1 0.000550676701013556 8.23096201137872e-05 0.000502769215966009 0.000108325360952803
0.000162727952377718 0.000510533697611435 6.38324277137181e-05 1 0.000530600985188193 7.88798268846174e-05 0.000460845608794734 9.28164810023491e-05
0.000117890758202881 0.000499738463100234 6.01484286021667e-05 1 0.000515523050031089 7.64053943132798e-05 0.000424204175030237 8.36832520123647e-05
9.09178789076046e-05 0.000491494008759316 5.7544331473987e-05 1 0.000506727918511747 7.47582905793743e-05 0.000406682281347001 7.77926112441271e-05
7.51067793241771e-05 0.000485589939962596 5.5774279522294e-05 1 0.000499501448604515 7.34684839809535e-05 0.000380232963684179 7.38418281476227e-05
6.52856939289031e-05 0.000479403442294418 5.45708735494467e-05 1 0.000495275993303247 7.24796695335629e-05 0.000375491809047769 7.09142828006107e-05
5.92870097090395e-05 0.000474537718876356 5.36133082510326e-05 1 0.000491599427536974 7.17638801924312e-05 0.000351202342595247 6.88143793970669e-05
5.5456363169697e-05 0.000470151834523101 5.28921922103622e-05 1 0.000487856637098975 6.37930038444085e-05 0.000340731442769744 6.74026998778744e-05
5.31390837630965e-05 0.000465988537023304 5.22716647719283e-05 1 0.000484077851471076 5.91004433322334e-05 0.000333580834644972 6.62887997651757e-05
5.16732680446808e-05 0.000464487073506915 5.16922123916036e-05 1 0.000481192737543363 5.62946888307761e-05 0.000326893471512764 6.10930989881056e-05
5.06222430253762e-05 0.000464417394493693 5.12226760928705e-05 1 0.000476617605736322 5.47919555533614e-05 0.000311687655387394 5.77687302673993e-05
4.98879810036005e-05 0.000465335730864022 5.07694563247199e-05 1 0.000473238054673015 5.37265717910503e-05 0.000293708137764693 5.55627586426105e-05
4.93483820254546e-05 0.000467046561241278 5.03709578392935e-05 1 0.000470023547243626 5.29694538283542e-05 0.000287363308361467 5.40925884797045e-05
4.89291711430256e-05 0.000467035165712627 4.99902669171088e-05 1 0.000467914961076715 5.23886405538481e-05 0.000299374970136314 5.30527908852411e-05
4.8585471539614e-05 0.000467385981732673 4.95856991315404e-05 1 0.000467725307633138 5.19381447642288e-05 0.000290274681269742 5.22852046094195e-05
4.8299836760985e-05 0.000465919501644315 4.92091962153867e-05 1 0.000466862503149939 5.15113315213705e-05 0.000283361310326284 5.17155656815692e-05
4.80403770883285e-05 0.000461668947000232 4.88692858859395e-05 1 0.000465061079210781 5.12218084016474e-05 0.000264767606295244 5.1297421943299e-05
4.77899817432282e-05 0.000460067168171613 4.86248615546048e-05 1 0.000463474044330649 5.0980666900893e-05 0.000268532042996908 5.09686042983948e-05
4.75566901130803e-05 0.000461668585683075 4.83910626462436e-05 1 0.000461622568954807 5.0774086807375e-05 0.000260628036531697 5.07029606654432e-05
4.73549632761567e-05 0.000464872766403425 4.81665630534055e-05 1 0.000459580963625179 5.05958566545039e-05 0.00024834441520493 5.04817652224905e-05
4.71610979737546e-05 0.000466580301961023 4.79379297136875e-05 1 0.000457943702235007 5.04480364442111e-05 0.000238777653487383 5.03028173346204e-05
4.69734361957152e-05 0.000463462584718457 4.76319752130493e-05 1 0.00045658177495684 5.0308956856904e-05 0.0002282092533139 5.0158119266026e-05
4.67908776379219e-05 0.000461714573011119 4.73430935624671e-05 1 0.000454682940350718 5.01926346478089e-05 0.000216803546314728 5.00334367255068e-05
4.66114206271991e-05 0.000465391839210332 4.70696167029027e-05 1 0.000453060149419478 5.00941808735403e-05 0.000213884188286828 4.99282307432961e-05
4.6430197274376e-05 0.000468693609567524 4.68100121815914e-05 1 0.000451818089400184 5.00002046700292e-05 0.0001937201805271 4.98349167207798e-05
4.62527059304478e-05 0.000471576709029672 4.65629746645424e-05 1 0.000450758798830459 4.99167886492083e-05 0.000198099348913134 4.97482739568653e-05
4.6078759221157e-05 0.00047247380479186 4.63272750852242e-05 1 0.000449855512043324 4.9843011938122e-05 0.000190859656601394 4.96770498299702e-05
4.59082471920004e-05 0.000471362490723473 4.61146275769519e-05 1 0.000449071400476842 4.97758143338084e-05 0.000183302545654907 4.96105571555598e-05
4.57410478342049e-05 0.000469289788196183 4.59224640570444e-05 1 0.000448428598976665 4.97121090217704e-05 0.000177937321577102 4.95526163513268e-05
4.55770039778944e-05 0.000466611923353383 4.57363806313857e-05 1 0.000447842335854137 4.96540859878388e-05 0.000179997796171784 4.94999144084748e-05
4.54160204652596e-05 0.000465494335584263 4.55559423461456e-05 1 0.000447518863921253 4.95990685932153e-05 0.000171384126538407 4.94504506009371e-05
4.52580205964722e-05 0.000467190080969678 4.53808326009835e-05 1 0.000447412881928845 4.9548879016664e-05 0.000171393399189978 4.9407395621688e-05
4.51028890691627e-05 0.00046810537980112 4.52106923910263e-05 1 0.000447460107265068 4.95012977088425e-05 0.000163314950848252 4.93653320556365e-05
4.49505951724228e-05 0.000466354213128912 4.50451306331483e-05 1 0.000447480280154489 4.94578437494155e-05 0.000163964565650133 4.93268459291887e-05
4.48010666829516e-05 0.000464596374174137 4.48838053222002e-05 1 0.000447101214793263 4.94166825857576e-05 0.000164281980372141 4.92907386569866e-05
4.46542173762932e-05 0.000464170732327072 4.4726467422986e-05 1 0.000447098697856137 4.93790764185221e-05 0.00015221383581611 4.92553134757745e-05
4.45099799992631e-05 0.000463119339644736 4.45728952569696e-05 1 0.000446696481605121 4.93435173016712e-05 0.000152951029308559 4.92246262383651e-05
4.43682612820447e-05 0.000462148513180523 4.44229003935018e-05 1 0.000445919940120047 4.93110439578709e-05 0.000150630183823543 4.91943930572359e-05
4.42290273784038e-05 0.000463227159737104 4.42763274159201e-05 1 0.000445256994093663 4.92788914500958e-05 0.000155006750769117 4.91683583041925e-05
4.40922277607465e-05 0.000466107230913864 4.41330006098605e-05 1 0.000444758388016013 4.92485585091378e-05 0.000148776081947016 4.91426357715948e-05
4.39577868253097e-05 0.000466924506750771 4.39927864017114e-05 1 0.000444374774969687 4.92209035058311e-05 0.00014803446692831 4.91206631837971e-05
4.38256324907813e-05 0.00046701542447684 4.38556025599939e-05 1 0.00044404376659344 4.91934755831373e-05 0.000145666998613394 4.90989067183892e-05
4.36956989239892e-05 0.000463255200203218 4.37212911778381e-05 1 0.000443445447470413 4.91676771267756e-05 0.000146227607302461 4.90773529159507e-05
4.35679187290085e-05 0.000465439282462979 4.35896661229781e-05 1 0.000443639128412302 4.91442073874948e-05 0.00014308223526336 4.90591231263805e-05
4.34422583919442e-05 0.00046841599491803 4.34606083190743e-05 1 0.000443915491613376 4.91208953363013e-05 0.000143954023624861 4.89540098741195e-05
4.33186855045854e-05 0.00046786358232091 4.33340293870066e-05 1 0.000444230231504129 4.91008909164477e-05 0.00014291067526846 4.89325579171871e-05
4.31971193599309e-05 0.000462626775236171 4.31835720904632e-05 1 0.000444567231359693 4.90810194871566e-05 0.000140010928328386 4.89055208595016e-05
4.30597659261006e-05 0.000456917355593275 4.30331582982662e-05 1 0.000444919964194945 4.9061271910522e-05 0.000144517024360686 4.86830891235292e-05
4.29049623650106e-05 0.00045464802342887 4.28843889919255e-05 1 0.000445215288655495 4.90428514766133e-05 0.000141803119200019 4.84720985779403e-05
4.27522324543475e-05 0.00045555133409811 4.27372540718086e-05 1 0.000445447235350291 4.90004540415606e-05 0.000137177208110801 4.82735568605966e-05
4.26015583761978e-05 0.00045546539540483 4.25917105914507e-05 1 0.000445534979868981 4.89436581333226e-05 0.000138138563682595 4.8084468740797e-05
4.24833964378078e-05 0.000454704556497106 4.24476966637273e-05 1 0.000445432981116102 4.87569862203428e-05 0.00013758253100244 4.79005934724289e-05
4.2367431269676e-05 0.000454507538400348 4.23091975281641e-05 1 0.000445817090250443 4.85202513924637e-05 0.000139893567770779 4.77211316479039e-05
4.22531262441458e-05 0.000454245961107043 4.2198144353493e-05 1 0.000446574594892872 4.82941496164059e-05 0.00013819776932502 4.75454999431104e-05
4.21404561628851e-05 0.000455006928040347 4.20889125399728e-05 1 0.000446495152962187 4.80895558112981e-05 0.000137569572078089 4.73733203123091e-05
4.20293777996709e-05 0.000455205766982442 4.1981395837316e-05 1 0.000446339281275401 4.78984226830346e-05 0.000135094602289925 4.71862364902129e-05
4.19198210348003e-05 0.000453847630562078 4.18754889210725e-05 1 0.000446161156716269 4.77125542028158e-05 0.000135410657554857 4.70013790970535e-05
4.18117434618208e-05 0.000455399827165425 4.17710987811183e-05 1 0.000446029832824978 4.75311177948227e-05 0.000136357817746603 4.68193560557159e-05
4.16981838564827e-05 0.000457613501493838 4.16681272800204e-05 1 0.000445855708440141 4.73534753780525e-05 0.000136478194020587 4.66399710269171e-05
4.15823532432873e-05 0.000459476327545901 4.15664844756792e-05 1 0.000445633210767966 4.71791978770972e-05 0.000133123129120732 4.64630999875906e-05
4.14678053583058e-05 0.000458198789960423 4.14634759218544e-05 1 0.000445334291619249 4.70079590781402e-05 0.00013414129885551 4.6288647055326e-05
4.13545018250405e-05 0.00045234196754036 4.13382533919048e-05 1 0.000445014703611823 4.68397015785391e-05 0.000133670363737302 4.61196199966535e-05
4.12423892074457e-05 0.000452559971331833 4.12045221970978e-05 1 0.000444689809661969 4.66800260252084e-05 0.00013175852625895 4.59525793405346e-05
4.11314527136911e-05 0.000452979038452341 4.10788587290816e-05 1 0.00044435480057998 4.65226834586688e-05 0.000132357946647628 4.57875745542079e-05
4.10216701558298e-05 0.000453126699289212 4.09698895956385e-05 1 0.000443909581039852 4.63677412040381e-05 0.000134041268651204 4.56245586211034e-05
4.09130078872799e-05 0.00045317642693182 4.08494318952971e-05 1 0.000443409538281725 4.62151160734808e-05 0.000133495458310152 4.54635393908342e-05
4.0805458567352e-05 0.000454497681674943 4.07301131765388e-05 1 0.000443866508802628 4.60647398497384e-05 0.00013168492345565 4.53045041093658e-05
4.07152681556578e-05 0.000458998210490862 4.06119238441685e-05 1 0.000444544180563818 4.59165070440856e-05 0.0001326575091004 4.51474045417209e-05
4.06273274304369e-05 0.000461445735779313 4.04948444317563e-05 1 0.000445264387076841 4.57703419845696e-05 0.000130676399846594 4.49922195869327e-05
4.05405640079393e-05 0.000464623153576442 4.03788215333554e-05 1 0.000445936432122158 4.56262028554629e-05 0.000130551936638987 4.4838878130277e-05
4.04549515834998e-05 0.000464827949368613 4.02638333247686e-05 1 0.000446498953121375 4.54840212732693e-05 0.000131206284731497 4.46873126250812e-05
4.03704438495256e-05 0.000464681076581203 4.01497993883568e-05 1 0.000446994440471623 4.53437536707423e-05 0.000134620166628276 4.45376326889898e-05
4.02869901822855e-05 0.00046279866851396 4.00367142734494e-05 1 0.000447412197094916 4.52053180985867e-05 0.000129258656756416 4.4392077343804e-05
4.02045403395064e-05 0.000460640541205195 3.99245743259556e-05 1 0.000447747835177928 4.50686833689818e-05 0.000130481814510575 4.4248131712604e-05
4.01230778119523e-05 0.000459855179220699 3.98133610617584e-05 1 0.000447955863547452 4.49338261716665e-05 0.000130163691095431 4.41057873413638e-05
4.00425820009684e-05 0.000456467487776595 3.97030538437813e-05 1 0.000448062474040633 4.48006707504296e-05 0.00013124621010374 4.3964997756095e-05
3.99630224072772e-05 0.000459260179913376 3.95935978226644e-05 1 0.000448126483376584 4.46691827213031e-05 0.000130500593005816 4.38256818779367e-05
3.98843815462624e-05 0.000459061396240109 3.94849760888212e-05 1 0.000448210505923311 4.45393058634652e-05 0.00013040167586368 4.3691440034953e-05
3.98066196766493e-05 0.000456608868126709 3.93771346508439e-05 1 0.000449353710483365 4.44110139016813e-05 0.00013068383853357 4.35697473237964e-05
3.97236787925746e-05 0.000454291228806524 3.92700677128603e-05 1 0.000450441439149082 4.42842791033528e-05 0.000131365975660152 4.3449219598148e-05
3.96381400530188e-05 0.000457192394942578 3.91818084794382e-05 1 0.00045045180798422 4.41590642549695e-05 0.000130267746275865 4.33298267466182e-05
3.95531564607225e-05 0.000459801325119441 3.91031262700723e-05 1 0.00045050312963479 4.40352923042591e-05 0.000133022291860035 4.32115380920813e-05
3.9468710203197e-05 0.000460220297035479 3.90251438810908e-05 1 0.000450636646332784 4.39129776156156e-05 0.000133375786481519 4.30943339434766e-05
3.93848011580367e-05 0.000462957594806973 3.89478348464506e-05 1 0.000450849197410676 4.37921010008329e-05 0.000129813410308798 4.29782219088744e-05
3.92939522159286e-05 0.000465141280118037 3.88711939258029e-05 1 0.000451111949228616 4.36726557868321e-05 0.000130030478693571 4.2872371108128e-05
3.91997800688932e-05 0.000468064051699997 3.8795201243993e-05 1 0.000451380693145573 4.35545868737287e-05 0.000130683120339511 4.27680354878345e-05
3.91060805089249e-05 0.000470658367807366 3.87198136486739e-05 1 0.000451690834738317 4.34378519362559e-05 0.000132923845492682 4.26667629561738e-05
3.90128437528201e-05 0.000471163118377535 3.86449969215052e-05 1 0.000451982606870688 4.33224367054147e-05 0.000127736764075579 4.25667314546651e-05
3.89200643950776e-05 0.000468863826355376 3.85707357441439e-05 1 0.000452304272979007 4.32082942848117e-05 0.000126363180899058 4.24679097890793e-05
3.88277263365487e-05 0.000465689366366227 3.84970096559224e-05 1 0.000452613656024506 4.3081419751247e-05 0.0001297315802517 4.23703047109308e-05
3.87358189984162e-05 0.000461407820145703 3.84237977972502e-05 1 0.000452928376168501 4.29554619360102e-05 0.000130530851472331 4.22689164401003e-05
3.86443459642526e-05 0.000456215917242676 3.8351108220198e-05 1 0.00045327838673552 4.28439814761788e-05 0.000130990403075 4.21650484630143e-05
3.85532996981817e-05 0.000451705591927095 3.82789016690659e-05 1 0.000453627908830587 4.27433454368729e-05 0.000125806886249086 4.20625160434928e-05
3.84626810812003e-05 0.000454329964213667 3.82071685624779e-05 1 0.000453983029733103 4.26439176904719e-05 0.000131346563265417 4.19612609017326e-05
3.837246283038e-05 0.0004569194611362 3.81358963087657e-05 1 0.00045435035019724 4.25456671782516e-05 0.0001290177039533 4.18612169992253e-05


==> plots/Dat/r_5_nu_100_pass.dat <==
aS_V aS_GC aS_RSI aS_GC_RE neNMF_GC neNMF_RSI neNMF_GC_RE neNMF_V
0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264
0.0140877563078297 0.00709015857386539 0.0462811604499629 0.00743185822837724 0.00791138184556757 0.0138373409277473 0.00841459383661851 0.0143779370776598
0.00758047461920203 0.00424808679869288 0.00184339537310851 0.00418029435982354 0.00438457756246136 0.00254382823946586 0.00483001483229339 0.00673156674628783
0.00431448551548086 0.00268399197402569 0.000914347489501084 0.00258038612976908 0.00264538102849888 0.00120160967967506 0.00275335999732431 0.00389667969600079
0.00248996102462729 0.00168794573786099 0.000639827981458685 0.00172812878363916 0.00179319121838707 0.000847820134443914 0.0017388990460645 0.00227582085773943
0.00154240254404036 0.00116469158333025 0.000516340670547812 0.00113098958519294 0.00127578007626765 0.000669745313151074 0.00108455455237145 0.0014306932399835
0.00102700345514894 0.000854887768317805 0.000442444236042415 0.000823794444402696 0.000855476093652991 0.000561657823961439 0.000749218401346781 0.000957020482551579
0.000735342348995563 0.000641027513697061 0.000393090981898246 0.000650630523534684 0.000658103045939788 0.000489804271134139 0.000547460936110961 0.000678751524074953
0.000560593925888308 0.000503015498452646 0.000358240935317213 0.0004798970301734 0.000531880359354063 0.000449471701972707 0.00045598354734478 0.000519693243036414
0.000450974113094395 0.000422792511672074 0.000333967599922061 0.000405262653993189 0.000449703428842214 0.000419283402098659 0.000379311767792962 0.000425876683699735
0.000379560379398585 0.000379804370854083 0.000308645091596028 0.000356933798257087 0.000394749443345372 0.000383931926998213 0.000330118076386701 0.000366157510908017
0.000334925923984268 0.000345285478208722 0.000288308288136061 0.000315424264778715 0.000356708561068247 0.0003552713335318 0.000294713568723416 0.00032353216575673
0.000304261097360553 0.000315479933432731 0.000273488449082525 0.000282200811766155 0.000329180455395168 0.000333861368399876 0.000259717123103933 0.00029325006561456
0.000283007067273676 0.000286175365374902 0.000263863644491273 0.000274087902397703 0.000308241879888528 0.000316719915182796 0.000240032684483404 0.000270481856082617
0.000267444174595534 0.000261681098528862 0.000254876528265231 0.000265423645659969 0.000291581657219369 0.000306261360641199 0.000226178708586418 0.000253862449549521
0.000255324652614098 0.00025001089483723 0.000241492812851355 0.000250329457174913 0.000273782555682961 0.000292227539354567 0.000223731239968574 0.000243976708300824
0.000245293781998077 0.000240538918809271 0.00023202175293754 0.000240729938827376 0.000264848251874792 0.000275431571446237 0.000211299212414184 0.000236233016367268
0.000236526419441436 0.000229717258682343 0.000220853774998184 0.000240985687427082 0.000254369734855936 0.000259807810243185 0.000203300921511783 0.000229731571230565
0.000228512666950625 0.000215075496911201 0.000210671387673069 0.000225431721354627 0.000244968099219814 0.000250101466624075 0.00019181560594663 0.000224312639660743
0.000220957982979435 0.000202221596479917 0.000202681617334861 0.000223074876132197 0.000235498538475617 0.000241578265502244 0.000188640116438736 0.000219460490711559
0.000213684713555019 0.000195251948099 0.0001955494143863 0.000208511267343091 0.000226399613185847 0.000234157763618223 0.000187806892557478 0.000215029855360228
0.000206585328298553 0.000193964435779089 0.000189157940174117 0.000200021403943801 0.000217536322960885 0.000225076558062163 0.000178293462360271 0.000211200929858936
0.000199591650334153 0.000193001733758085 0.000183411335781074 0.000188153377520599 0.000208827020234442 0.000216822371205674 0.000170523651783972 0.000207596558783828
0.000192662497340088 0.000188756822932277 0.000178225841744002 0.000183702205085895 0.000200251101775789 0.000209012850545395 0.000163509290821098 0.000204188825031769
0.000185783036035487 0.000177605494517772 0.000173524750304127 0.000170034763241731 0.000191793469330152 0.000201581653372584 0.000157063249863745 0.000201070294584095
0.00017894846976908 0.000167111039958049 0.000167311927710813 0.000164946042498674 0.000183866883486689 0.000194759624887234 0.000148282411656116 0.000198073592521812
0.000173820972711577 0.000157208166351936 0.000159581829095154 0.000154425607449209 0.000176039669043991 0.000188218982987567 0.000141737212129211 0.000193271748752441
0.000169229247523726 0.000147836963015963 0.000151903669771492 0.000142099191966274 0.000168503450771088 0.000181932478045435 0.000138220096278603 0.000187196923331298
0.000164634173987689 0.000138984862891306 0.000144292959381258 0.000131144530931304 0.000160824268513476 0.00017587587460156 0.000135205522640835 0.000181014473484446
0.000160033323696476 0.000130922825759703 0.000136772342062857 0.000121123936724626 0.000153207205036279 0.000170286301164514 0.000125823903144851 0.000174359384631831
0.000155421225973367 0.00012705886833361 0.000129362036578133 0.000108998495304482 0.000145958435255976 0.000164869289721068 0.0001166132412445 0.000167591092544584
0.000150794009772638 0.000119787896687992 0.000122084262946053 0.000102947545013113 0.000138928863314133 0.000157314208723568 0.000111748771106839 0.000160709666538818
0.000146150984330035 0.000111812599513966 0.000114969109886874 9.584638577366e-05 0.000132135673020238 0.000149850394800242 0.000103676644850674 0.00015372707303913
0.000141487774505643 0.000105295379238077 0.000108042775756015 9.03227801251368e-05 0.000125559296915969 0.000142525746133012 0.000100886531364193 0.000148382981305319
0.000136800458497629 9.95714334631832e-05 0.000101326479138196 8.76021392539342e-05 0.00011917025515473 0.000135346547402606 9.14853628828273e-05 0.000144600927239372
0.000132089743128405 9.39291031035807e-05 9.48406133498574e-05 8.42054944028373e-05 0.000113018171959212 0.00012832215797558 8.44649367888831e-05 0.000140813748848327
0.000127359451825375 8.84364349761992e-05 8.85997001066465e-05 8.31789755255455e-05 0.000107122708450338 0.000121460298855677 7.81115023581172e-05 0.000137018568754871
0.000122612270774749 8.31442677633269e-05 8.26157581942599e-05 8.312601740054e-05 0.000101471900473791 0.000114771163197322 7.22252471412411e-05 0.000133213050211428
0.000117854728351207 7.82421852544647e-05 7.68992426288653e-05 7.64844560557523e-05 9.64367453596968e-05 0.000108262553702431 6.66686638874905e-05 0.000129396722474088
0.000113096537842182 7.45618852721786e-05 7.14614007168644e-05 7.49270502493849e-05 9.32598444719572e-05 0.000101942603024703 6.30800020963646e-05 0.000125568343588064
0.00010834867526061 7.12314040193483e-05 6.62627684005722e-05 7.29901125141088e-05 9.0603761206117e-05 9.58064773719028e-05 5.95456437522165e-05 0.000121728825223519
0.000103458128466856 6.82148324065905e-05 6.06935074075746e-05 7.20690383623063e-05 8.80149134669884e-05 8.98752348916912e-05 5.59607421857072e-05 0.000115685243703342
9.66577358408199e-05 6.5468774838957e-05 5.55306911483839e-05 6.85879882910475e-05 8.54622451987211e-05 8.41617429089353e-05 5.24344369444032e-05 0.000108904323009704
9.01333584239369e-05 6.29398806716379e-05 5.07655562359098e-05 6.98468578323246e-05 8.29150443605157e-05 7.8677748140108e-05 4.61756177342973e-05 0.000102328219862278
8.38984286420671e-05 6.06044402152304e-05 4.63866930299973e-05 6.50195475378734e-05 8.04488620986494e-05 7.33034469821144e-05 4.33937476161804e-05 9.59758093187746e-05
7.79678298552103e-05 5.84503304620024e-05 4.2369144129139e-05 6.00212189878064e-05 7.80182242960555e-05 6.84178870771504e-05 3.98969026411596e-05 9.03341683052059e-05
7.23433027402806e-05 5.3989775356333e-05 3.86901131191528e-05 5.73840242428234e-05 7.56335566196095e-05 6.36097727504128e-05 3.81872312125488e-05 8.4879056513539e-05
6.70224205886213e-05 4.94859344649961e-05 3.53277495898465e-05 4.97416182709286e-05 7.32825506091028e-05 5.9047835356754e-05 3.50588303206442e-05 7.96441406587222e-05
6.2005347839947e-05 4.53937023307678e-05 3.22619260329604e-05 4.79512577245725e-05 7.09810283327795e-05 5.47377011843308e-05 3.2808432143651e-05 7.46364670069747e-05
5.72922706863238e-05 4.16989471651779e-05 2.94759234235724e-05 4.19752311657252e-05 6.87948279954129e-05 5.06047811985616e-05 3.13417340442386e-05 6.98572230001293e-05
5.28802316998591e-05 3.83822776180238e-05 2.69483046827146e-05 3.84108718290377e-05 6.66467983760677e-05 4.67401484644346e-05 2.88372476665839e-05 6.5307595902652e-05
4.87592933663466e-05 3.58029210808559e-05 2.46543817840709e-05 3.50536710803338e-05 6.45500785766735e-05 4.31380519074677e-05 2.7381492711801e-05 6.09880009462479e-05
4.49221151920908e-05 3.39350159248392e-05 2.25728974965214e-05 3.17847475138982e-05 6.25033969942582e-05 3.9798314188967e-05 2.53271370785128e-05 5.68979812218786e-05
4.13611259164775e-05 3.22076075342993e-05 2.06862330552941e-05 2.96552360082368e-05 6.05163358428983e-05 3.66856075382227e-05 2.35470264110981e-05 5.30356580585395e-05
3.80620394953752e-05 3.06061087863676e-05 1.89783048351476e-05 2.75007908237641e-05 5.85881660358649e-05 3.38077071896947e-05 2.24640004291091e-05 4.93965945037407e-05
3.50124299601411e-05 2.91151483991379e-05 1.74328018522711e-05 2.61120718337312e-05 5.67218843639224e-05 3.11524282889049e-05 2.07313609923581e-05 4.59744622112055e-05
3.22012217479734e-05 2.7714033751357e-05 1.61085621271988e-05 2.50073945450376e-05 5.49139313015483e-05 2.87239391839946e-05 1.88110373710499e-05 4.2764482907913e-05
2.96139504687391e-05 2.63961830065713e-05 1.50925671182174e-05 2.34600715028875e-05 5.32208309135954e-05 2.64853372092623e-05 1.72235748713242e-05 3.97601492918653e-05
2.72368677672742e-05 2.51598826170595e-05 1.4282471429688e-05 2.1875173764385e-05 5.15948313457802e-05 2.49452199895295e-05 1.57225650252008e-05 3.6951477327878e-05
2.50578855801324e-05 2.40010219919306e-05 1.35746172712797e-05 2.09735516685358e-05 5.00385908455814e-05 2.3577580849859e-05 1.43649898425812e-05 3.4331435358527e-05
2.306504038172e-05 2.29213318863321e-05 1.29078880449347e-05 2.00721655813136e-05 4.85412778628333e-05 2.22888012653764e-05 1.33018425304217e-05 3.18928353467524e-05
2.14226849713354e-05 2.19177280638516e-05 1.22796787388971e-05 1.83351049390515e-05 4.71104214386923e-05 2.10793789891811e-05 1.21328146308343e-05 2.96266890844805e-05
2.00924484554192e-05 2.09825877306842e-05 1.16875314405763e-05 1.73361476305451e-05 4.57381438415429e-05 1.99447387641892e-05 1.15293626471812e-05 2.75234897882578e-05
1.88564409798288e-05 2.01144467531418e-05 1.11290666129339e-05 1.5456789776194e-05 4.41293739341392e-05 1.88805667309994e-05 1.10757734500187e-05 2.55747426521515e-05
1.77080826962805e-05 1.93076090686029e-05 1.04607609203095e-05 1.3739351160327e-05 4.13262840615295e-05 1.78579486473574e-05 1.0033780152495e-05 2.3778892622652e-05
1.66411597289797e-05 1.88420477303287e-05 9.78156247539006e-06 1.28652585414051e-05 3.87567653115527e-05 1.68493730582138e-05 8.84006576666675e-06 2.21963075350248e-05
1.56492742121237e-05 1.90989674868701e-05 9.15759156326638e-06 1.19399344122645e-05 3.64262762604027e-05 1.59079671504907e-05 8.72862026108425e-06 2.07302934281424e-05
1.47264101188815e-05 1.93716900684173e-05 8.58351746373985e-06 1.12466392953982e-05 3.43190619324227e-05 1.50287628122254e-05 8.04750929752551e-06 1.93717888971435e-05
1.38679359554776e-05 1.96612734576826e-05 8.05453668477022e-06 1.06133817283521e-05 3.24149528915272e-05 1.4206881410628e-05 7.89218645484169e-06 1.8179196233746e-05
1.306916353479e-05 1.99644496738464e-05 7.56664374413413e-06 9.72156849164884e-06 3.07509792347525e-05 1.34429105620317e-05 7.36441984517723e-06 1.70653496390268e-05
1.23253328216799e-05 2.02791741634112e-05 7.11609726818521e-06 9.17132634287259e-06 2.92644397183956e-05 1.27274097099272e-05 7.17684379225654e-06 1.60300607429798e-05
1.16325776982456e-05 2.06100767135646e-05 6.69942146648394e-06 8.6313484291201e-06 2.79051618391948e-05 1.20574259955106e-05 6.80198107097472e-06 1.50680743837605e-05
1.09867427156376e-05 2.09599918832187e-05 6.31373033573393e-06 8.31566140765102e-06 2.6919865854385e-05 1.14299852310623e-05 6.86264534495343e-06 1.41743650179022e-05
1.03841464606202e-05 2.13199634757031e-05 5.95625882126582e-06 8.26790034408419e-06 2.67207898074895e-05 1.08420096106207e-05 6.44666196533322e-06 1.33436219321993e-05
9.8215105441111e-06 2.16944551333542e-05 5.65697949841496e-06 7.60768017256187e-06 2.65285164800176e-05 1.02977953831782e-05 5.96338190753973e-06 1.25715798074314e-05
9.29605533794895e-06 2.20832115511327e-05 5.37722768389706e-06 7.05751245681557e-06 2.6344827235602e-05 9.80183215951444e-06 5.60332884838619e-06 1.18538217396683e-05
8.80500339234353e-06 2.24821383177634e-05 5.11483701478224e-06 6.71851415890241e-06 2.61704462580657e-05 9.33524103112855e-06 5.23423026179389e-06 1.11863599090747e-05
8.34560895822387e-06 2.28906583250325e-05 4.86848946569787e-06 6.62923881510151e-06 2.60054643887022e-05 8.90116200374912e-06 5.20673194540162e-06 1.05654202155103e-05
7.91575446230695e-06 2.33104591376335e-05 4.63702065353481e-06 6.26706766058943e-06 2.58496317270033e-05 8.49173469725882e-06 4.84741329265049e-06 9.9874194988454e-06
7.51345179903188e-06 2.36136904315684e-05 4.41938250683003e-06 5.76444266867503e-06 2.57017618033531e-05 8.10560116486199e-06 4.54071842089644e-06 9.45310434787387e-06
7.13675831393104e-06 2.30690394082964e-05 4.2145595965532e-06 5.24441334967522e-06 2.55596900271768e-05 7.74109632489005e-06 4.3095787923653e-06 8.97992024973197e-06
6.7837431831657e-06 2.25372361795226e-05 4.02166133368299e-06 4.94452744659372e-06 2.54221812005526e-05 7.39690543875442e-06 4.25872071002428e-06 8.5366595278567e-06
6.45263237770439e-06 2.20192772261398e-05 3.83991246409693e-06 4.90655809464422e-06 2.5289689787042e-05 7.07699839706902e-06 3.82255656081202e-06 8.12055881517744e-06
6.14182488871094e-06 2.15162794384298e-05 3.66857875115244e-06 4.62662115480579e-06 2.51636834195642e-05 6.77410379618636e-06 3.75964414384977e-06 7.72949308393001e-06
5.84985574938027e-06 2.10285897253985e-05 3.50696397532009e-06 4.30950094534389e-06 2.5044362382264e-05 6.48933151572669e-06 3.46796914648675e-06 7.38524063826402e-06
5.57535413073909e-06 2.05550068744103e-05 3.35444845040978e-06 4.13093496163602e-06 2.46189312241831e-05 6.23373962961941e-06 3.27741020903657e-06 7.05749634452412e-06
5.31710162477723e-06 2.00950009641413e-05 3.21043407328044e-06 3.73588140150088e-06 2.39541440830221e-05 5.99031903448662e-06 3.16697042442499e-06 6.74791481838384e-06
5.07401243245405e-06 1.96482969059213e-05 3.074297612594e-06 3.55961885221299e-06 2.33180553203088e-05 5.76495888252862e-06 3.03926460352986e-06 6.45547560215318e-06
4.84495920666575e-06 1.92141929149396e-05 2.94549981740425e-06 3.39946618590285e-06 2.27078480491829e-05 5.54972669498221e-06 2.83434797530542e-06 6.17914608829216e-06
4.60921984282865e-06 1.87921739218884e-05 2.82359707021798e-06 3.20683839894445e-06 2.21215018195359e-05 5.34460937277752e-06 2.83308785354394e-06 5.91792117967023e-06
4.32944935751916e-06 1.83813821772684e-05 2.70817644228781e-06 3.07455204475806e-06 2.15550877835337e-05 5.14910776403116e-06 2.69132408555635e-06 5.6708350268467e-06
4.07083666140505e-06 1.79811003766308e-05 2.59884748720344e-06 2.96271641691295e-06 2.10080612044565e-05 4.96905716210332e-06 2.58995420533068e-06 5.43697580412773e-06
3.8315223417983e-06 1.75910177727316e-05 2.49523715135328e-06 2.79669319114335e-06 2.04806321171058e-05 4.79805682574072e-06 2.46301674378541e-06 5.21842019703832e-06
3.60984623298687e-06 1.72115102217062e-05 2.39698199838124e-06 2.76090676780133e-06 1.99730090952785e-05 4.6467026310147e-06 2.43651169977344e-06 5.0168721582595e-06
3.40435883599557e-06 1.6842162021775e-05 2.30374212300884e-06 2.60180921934e-06 1.95195186895736e-05 4.50096754912268e-06 2.32761061892997e-06 4.78325618087584e-06
3.21376942149129e-06 1.64831314225124e-05 2.21518736979324e-06 2.49874407224504e-06 1.90806304525365e-05 4.36111017208283e-06 2.25670800864039e-06 4.56428284971712e-06
3.03679815982152e-06 1.61348462736905e-05 2.13102158291506e-06 2.23799269281215e-06 1.86581116775354e-05 4.22687434273395e-06 2.18695799665446e-06 4.35873984016374e-06
2.87232562052115e-06 1.5797945773257e-05 2.05099167832117e-06 2.12435580182288e-06 1.82517336637732e-05 4.0980086921938e-06 2.15054346103751e-06 4.16569884011346e-06
2.7193210889154e-06 1.54715273138494e-05 1.97486089409338e-06 1.96083344132548e-06 1.78598573649934e-05 3.9806213054542e-06 2.03496493031232e-06 3.98423756319274e-06
2.57679845253287e-06 1.515497182836e-05 1.90237262454493e-06 1.87843636680989e-06 1.74811477484413e-05 3.86833882709317e-06 2.03543626722952e-06 3.81354158776835e-06
2.44395363369612e-06 1.48486349741256e-05 1.83331164066403e-06 1.80520164475145e-06 1.71149800749556e-05 3.76382515634004e-06 2.00601303304087e-06 3.65288092978019e-06


==> plots/Dat/r_5_nu_10_pass.dat <==
aS_V aS_GC aS_RSI aS_GC_RE neNMF_GC neNMF_RSI neNMF_GC_RE neNMF_V
0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264
0.0140877563078297 NaN 0.0462811604499629 NaN 0.00818515529085324 0.0138373409277473 0.00700089426503365 0.0143779370776598
0.00758047461920203 NaN 0.00184339537310851 NaN 0.00414028188133911 0.00254382823946586 0.00495435139345869 0.00673156674628783
0.00431448551548086 0.00386015389223066 0.000914347489501084 0.00303230604475772 0.0033614646544968 0.00120160967967506 0.00343312125093216 0.00389667969600079
0.00248996102462729 0.00355162490679769 0.000639827981458685 0.00188013838766848 0.00293684071617021 0.000847820134443914 0.00223099536709775 0.00227582085773943
0.00154240254404036 0.00332512451692481 0.000516340670547812 0.00175023787730476 0.00260426900076008 0.000669745313151074 0.00189446442193494 0.0014306932399835
0.00102700345514894 0.00306566564117291 0.000442444236042415 0.00159169890353439 0.00236720001060181 0.000561657823961439 0.00145870759804121 0.000957020482551579
0.000735342348995563 0.00303358870656493 0.000393090981898246 0.00112612360543138 0.00220780586365948 0.000489804271134139 0.00131433728657054 0.000678751524074953
0.000560593925888308 0.00318673786751283 0.000358240935317213 0.000988412444330323 0.00217277348267382 0.000449471701972707 0.00102197696669612 0.000519693243036414
0.000450974113094395 0.00302674020120512 0.000333967599922061 0.00100889571863115 0.00204744621117491 0.000419283402098659 0.000886250485641899 0.000425876683699735
0.000379560379398585 0.00283935107815531 0.000308645091596028 0.00068846481366262 0.0017996303505739 0.000383931926998213 0.00089005371775768 0.000366157510908017
0.000334925923984268 0.00262657050106251 0.000288308288136061 0.000635773346093292 0.00185510538590175 0.0003552713335318 0.000689042553628419 0.00032353216575673
0.000304261097360553 0.00246711548051838 0.000273488449082525 0.000684448721474445 0.00204149826332905 0.000333861368399876 0.000741514449439196 0.00029325006561456
0.000283007067273676 0.00266647992714059 0.000263863644491273 0.000511895908924328 0.0021489747264611 0.000316719915182796 0.000641263579588422 0.000270481856082617
0.000267444174595534 0.00275107290386961 0.000254876528265231 0.000529561638414962 0.00210860556793822 0.000306261360641199 0.00071611585920907 0.000253862449549521
0.000255324652614098 0.00277261325380552 0.000241492812851355 0.000531099805291703 0.00187827579358299 0.000292227539354567 0.000564327643686725 0.000243976708300824
0.000245293781998077 0.00273956961041091 0.00023202175293754 0.00046859368215234 0.0017221108861776 0.000275431571446237 0.000587643867357339 0.000236233016367268
0.000236526419441436 0.00267768439963159 0.000220853774998184 0.000516307268678377 0.00171600238489118 0.000259807810243185 0.000579049544288346 0.000229731571230565
0.000228512666950625 0.00260874791081553 0.000210671387673069 0.000383086927004555 0.00176153033095478 0.000250101466624075 0.000535099570610901 0.000224312639660743
0.000220957982979435 0.00253863668566125 0.000202681617334861 0.000348423400765765 0.00179959673357391 0.000241578265502244 0.000521917296040694 0.000219460490711559
0.000213684713555019 0.00249255631998337 0.0001955494143863 0.000305002856708352 0.00183903659524738 0.000234157763618223 0.000517483843093658 0.000215029855360228
0.000206585328298553 0.00251824197211405 0.000189157940174117 0.000292834741802419 0.00186947096200201 0.000225076558062163 0.000474922273107005 0.000211200929858936
0.000199591650334153 0.0025341827153285 0.000183411335781074 0.000281669220597608 0.00188090844117225 0.000216822371205674 0.000496835005586496 0.000207596558783828
0.000192662497340088 0.00253126587788986 0.000178225841744002 0.000277777585696389 0.00187871855367297 0.000209012850545395 0.00046959324104564 0.000204188825031769
0.000185783036035487 0.00250452722779154 0.000173524750304127 0.000217582984771404 0.00186198988217708 0.000201581653372584 0.000391101431915436 0.000201070294584095
0.00017894846976908 0.00248746843068084 0.000167311927710813 0.000265565462262527 0.0018302687353221 0.000194759624887234 0.000347318355632445 0.000198073592521812
0.000173820972711577 0.00246867769936549 0.000159581829095154 0.000271749462300964 0.00178777363863877 0.000188218982987567 0.000343602746792545 0.000193271748752441
0.000169229247523726 0.00243996546716781 0.000151903669771492 0.00031508526001452 0.00174160575656108 0.000181932478045435 0.00039231161470701 0.000187196923331298
0.000164634173987689 0.00240298017733717 0.000144292959381258 0.000221008147939207 0.0016985098348242 0.00017587587460156 0.000302409532043271 0.000181014473484446
0.000160033323696476 0.00236989363707175 0.000136772342062857 0.000257259105147351 0.0016995589229804 0.000170286301164514 0.000382391809384933 0.000174359384631831
0.000155421225973367 0.00234406575117203 0.000129362036578133 0.000269020968350524 0.00171010711959722 0.000164869289721068 0.00033103974451666 0.000167591092544584
0.000150794009772638 0.00234272054670595 0.000122084262946053 0.000178764691572955 0.00173103811217982 0.000157314208723568 0.000318262704769279 0.000160709666538818
0.000146150984330035 0.00231972545500793 0.000114969109886874 0.000160884922894596 0.0017508392366277 0.000149850394800242 0.000308777354254119 0.00015372707303913
0.000141487774505643 0.00226060750084456 0.000108042775756015 0.000137414730783315 0.00177527601065819 0.000142525746133012 0.000255635521950343 0.000148382981305319
0.000136800458497629 0.00231791417321706 0.000101326479138196 0.000163634641355194 0.00179971028686026 0.000135346547402606 0.000293546828815997 0.000144600927239372
0.000132089743128405 0.00239824724184581 9.48406133498574e-05 0.000201204602520826 0.00182172925575044 0.00012832215797558 0.000235587627449306 0.000140813748848327
0.000127359451825375 0.00245560017132527 8.85997001066465e-05 0.00010151746043879 0.00184213610268222 0.000121460298855677 0.000190069342404279 0.000137018568754871
0.000122612270774749 0.00240565080333909 8.26157581942599e-05 0.000202185724791723 0.00185940993165474 0.000114771163197322 0.000189094314531431 0.000133213050211428
0.000117854728351207 0.00234783751387234 7.68992426288653e-05 8.02561295686629e-05 0.00186888437995684 0.000108262553702431 0.000182174486850741 0.000129396722474088
0.000113096537842182 0.00228672316023035 7.14614007168644e-05 8.74180447063053e-05 0.0018695365642238 0.000101942603024703 0.000171186775043675 0.000125568343588064
0.00010834867526061 0.0022200420750327 6.62627684005722e-05 6.31078669507443e-05 0.00185417642669434 9.58064773719028e-05 0.000142141883263765 0.000121728825223519
0.000103458128466856 0.00214616910730816 6.06935074075746e-05 6.71489071397441e-05 0.00189909119832425 8.98752348916912e-05 0.000154610757729136 0.000115685243703342
9.66577358408199e-05 0.00206115951702922 5.55306911483839e-05 5.59497440002718e-05 0.00190525823922755 8.41617429089353e-05 0.000128447413036648 0.000108904323009704
9.01333584239369e-05 0.00209437613469389 5.07655562359098e-05 4.55072996288733e-05 0.00192091113588367 7.8677748140108e-05 0.0001202323004273 0.000102328219862278
8.38984286420671e-05 0.00209666366618571 4.63866930299973e-05 5.5345636368672e-05 0.00188082930297517 7.33034469821144e-05 0.000121702520868867 9.59758093187746e-05
7.79678298552103e-05 0.00207298825713155 4.2369144129139e-05 4.46515714076622e-05 0.00178421482999043 6.84178870771504e-05 0.000157561608860214 9.03341683052059e-05
7.23433027402806e-05 0.00203685580259391 3.86901131191528e-05 4.87508272086914e-05 0.00171107878012246 6.36097727504128e-05 8.82534925096062e-05 8.4879056513539e-05
6.70224205886213e-05 0.00201341230069216 3.53277495898465e-05 3.72703741534845e-05 0.00171934152355534 5.9047835356754e-05 8.10827101055188e-05 7.96441406587222e-05
6.2005347839947e-05 0.00201695149052421 3.22619260329604e-05 3.67768620249015e-05 0.00172901789439481 5.47377011843308e-05 9.16335923065466e-05 7.46364670069747e-05
5.72922706863238e-05 0.0020553096888829 2.94759234235724e-05 3.81640043173177e-05 0.00173762275212272 5.06047811985616e-05 8.25937640011628e-05 6.98572230001293e-05
5.28802316998591e-05 0.0021389370217501 2.69483046827146e-05 3.53586005088722e-05 0.00174583086550111 4.67401484644346e-05 6.94344333138378e-05 6.5307595902652e-05
4.87592933663466e-05 0.00228793146478568 2.46543817840709e-05 4.09324379060519e-05 0.00169953713994187 4.31380519074677e-05 5.9644141230119e-05 6.09880009462479e-05
4.49221151920908e-05 0.00248133760085594 2.25728974965214e-05 2.69291924588822e-05 0.00176205127653185 3.9798314188967e-05 5.06190059906656e-05 5.68979812218786e-05
4.13611259164775e-05 0.00236028790630529 2.06862330552941e-05 3.14196354258308e-05 0.00176992005284381 3.66856075382227e-05 4.69740382154532e-05 5.30356580585395e-05
3.80620394953752e-05 0.00225701959706259 1.89783048351476e-05 3.46863137920908e-05 0.00177797934808746 3.38077071896947e-05 5.83658988737388e-05 4.93965945037407e-05
3.50124299601411e-05 0.00221276258624077 1.74328018522711e-05 2.93228342812561e-05 0.00178663183388219 3.11524282889049e-05 5.98626575517404e-05 4.59744622112055e-05
3.22012217479734e-05 0.00221655149589435 1.61085621271988e-05 3.90798408607607e-05 0.00179676998226663 2.87239391839946e-05 4.96295098363559e-05 4.2764482907913e-05
2.96139504687391e-05 0.00224035659828854 1.50925671182174e-05 3.27660398962731e-05 0.00180864701988246 2.64853372092623e-05 3.72624045301619e-05 3.97601492918653e-05
2.72368677672742e-05 0.00226602349126661 1.4282471429688e-05 2.22317198216587e-05 0.00182146703312395 2.49452199895295e-05 4.20593822174271e-05 3.6951477327878e-05
2.50578855801324e-05 0.00228933057515431 1.35746172712797e-05 3.02969625301671e-05 0.00183455213125421 2.3577580849859e-05 3.47794396043457e-05 3.4331435358527e-05
2.306504038172e-05 0.00231212554087703 1.29078880449347e-05 2.23126085877533e-05 0.00184752515385093 2.22888012653764e-05 3.0872171128791e-05 3.18928353467524e-05
2.14226849713354e-05 0.00233918475681896 1.22796787388971e-05 1.91721118949789e-05 0.00186063233723338 2.10793789891811e-05 3.17784082429668e-05 2.96266890844805e-05
2.00924484554192e-05 0.00236589170193052 1.16875314405763e-05 1.53825810016882e-05 0.00187267084433932 1.99447387641892e-05 3.39079899332035e-05 2.75234897882578e-05
1.88564409798288e-05 0.0023974610473412 1.11290666129339e-05 2.74580814726206e-05 0.00188315246314138 1.88805667309994e-05 3.33279413480983e-05 2.55747426521515e-05
1.77080826962805e-05 0.00242833269633447 1.04607609203095e-05 1.7817411767983e-05 0.00185780952099914 1.78579486473574e-05 2.92692269195195e-05 2.3778892622652e-05
1.66411597289797e-05 0.00244844504145838 9.78156247539006e-06 1.8495872506886e-05 0.00182074982830041 1.68493730582138e-05 2.84336167036794e-05 2.21963075350248e-05
1.56492742121237e-05 0.0024701959702246 9.15759156326638e-06 1.25187646405048e-05 0.00178878765738841 1.59079671504907e-05 2.9811597693612e-05 2.07302934281424e-05
1.47264101188815e-05 0.00249026945351886 8.58351746373985e-06 1.25718330857141e-05 0.00180567141547696 1.50287628122254e-05 2.39649990482604e-05 1.93717888971435e-05
1.38679359554776e-05 0.00251635183059189 8.05453668477022e-06 1.29195010227922e-05 0.00184888369347349 1.4206881410628e-05 3.32744518682964e-05 1.8179196233746e-05
1.306916353479e-05 0.002586860709896 7.56664374413413e-06 1.13145121639345e-05 0.00188661106236812 1.34429105620317e-05 1.67976792048896e-05 1.70653496390268e-05
1.23253328216799e-05 0.00267313447971301 7.11609726818521e-06 9.14897640680362e-06 0.00187758688671678 1.27274097099272e-05 1.54732508107547e-05 1.60300607429798e-05
1.16325776982456e-05 0.00275604980952806 6.69942146648394e-06 1.08360201601537e-05 0.00186646444936277 1.20574259955106e-05 1.70815248630119e-05 1.50680743837605e-05
1.09867427156376e-05 0.00280882855516976 6.31373033573393e-06 2.11955394909354e-05 0.00185555436106317 1.14299852310623e-05 1.71805726137277e-05 1.41743650179022e-05
1.03841464606202e-05 0.00281909927793925 5.95625882126582e-06 1.51258339586224e-05 0.0018448375122757 1.08420096106207e-05 1.49671251673356e-05 1.33436219321993e-05
9.8215105441111e-06 0.0027916392794288 5.65697949841496e-06 9.87238797353762e-06 0.00179926985673523 1.02977953831782e-05 1.56977505121859e-05 1.25715798074314e-05
9.29605533794895e-06 0.00272574493834232 5.37722768389706e-06 1.22885268893255e-05 0.00173816923839579 9.80183215951444e-06 1.93989822657689e-05 1.18538217396683e-05
8.80500339234353e-06 0.00265365379759741 5.11483701478224e-06 1.28589623197486e-05 0.0017321252952227 9.33524103112855e-06 1.33857829247922e-05 1.11863599090747e-05
8.34560895822387e-06 0.00259571961680919 4.86848946569787e-06 9.14623611369718e-06 0.00175023929933856 8.90116200374912e-06 1.34787527552502e-05 1.05654202155103e-05
7.91575446230695e-06 0.00263001674114669 4.63702065353481e-06 1.99567289703205e-05 0.00176693009759381 8.49173469725882e-06 1.5366106061044e-05 9.9874194988454e-06
7.51345179903188e-06 0.002922942836602 4.41938250683003e-06 1.04629403660613e-05 0.00176450551629837 8.10560116486199e-06 1.32047618588756e-05 9.45310434787387e-06
7.13675831393104e-06 0.00317171811189771 4.2145595965532e-06 8.96522814263171e-06 0.00175077685262723 7.74109632489005e-06 1.21858142900305e-05 8.97992024973197e-06
6.7837431831657e-06 0.0033438931399448 4.02166133368299e-06 8.77628619635838e-06 0.00173359190199461 7.39690543875442e-06 1.15905235769386e-05 8.5366595278567e-06
6.45263237770439e-06 0.00332442559012676 3.83991246409693e-06 8.65886427759256e-06 0.00171163121985582 7.07699839706902e-06 1.13677751261623e-05 8.12055881517744e-06
6.14182488871094e-06 0.0033080511128086 3.66857875115244e-06 8.99968991476897e-06 0.00170414401264716 6.77410379618636e-06 1.14313958230409e-05 7.72949308393001e-06
5.84985574938027e-06 0.00329332646575601 3.50696397532009e-06 1.45729907755769e-05 0.00173328689730559 6.48933151572669e-06 1.12693619910098e-05 7.38524063826402e-06
5.57535413073909e-06 0.00328469047393309 3.35444845040978e-06 7.74771192169421e-06 0.00177527273716965 6.23373962961941e-06 1.07868401542763e-05 7.05749634452412e-06
5.31710162477723e-06 0.00328490885767948 3.21043407328044e-06 6.48648843567957e-06 0.00180583215593242 5.99031903448662e-06 1.02226551858309e-05 6.74791481838384e-06
5.07401243245405e-06 0.00329355006490248 3.074297612594e-06 7.61853796541503e-06 0.00181740867272828 5.76495888252862e-06 1.06094395956762e-05 6.45547560215318e-06
4.84495920666575e-06 0.00329699870645949 2.94549981740425e-06 9.02607471224754e-06 0.00181486686825808 5.54972669498221e-06 1.07253055713405e-05 6.17914608829216e-06
4.60921984282865e-06 0.003292278313085 2.82359707021798e-06 8.69488855555035e-06 0.00181233213001207 5.34460937277752e-06 1.00765747002555e-05 5.91792117967023e-06
4.32944935751916e-06 0.00328369921360399 2.70817644228781e-06 6.80715169915162e-06 0.0018098728864692 5.14910776403116e-06 8.919351359604e-06 5.6708350268467e-06
4.07083666140505e-06 0.00327566692735779 2.59884748720344e-06 5.52281653346523e-06 0.00180753530350968 4.96905716210332e-06 9.29109063902561e-06 5.43697580412773e-06
3.8315223417983e-06 0.00326135665949751 2.49523715135328e-06 7.33942248001712e-06 0.00180523510528743 4.79805682574072e-06 7.10489330687074e-06 5.21842019703832e-06
3.60984623298687e-06 0.00324322153880381 2.39698199838124e-06 4.78039557298746e-06 0.00180276303238072 4.6467026310147e-06 1.04034965262062e-05 5.0168721582595e-06
3.40435883599557e-06 0.00322222939902842 2.30374212300884e-06 5.04320970538544e-06 0.00180016350139016 4.50096754912268e-06 7.36507160014107e-06 4.78325618087584e-06
3.21376942149129e-06 0.00318470459126883 2.21518736979324e-06 4.46986530688142e-06 0.00179758179505065 4.36111017208283e-06 7.62931727161564e-06 4.56428284971712e-06
3.03679815982152e-06 0.00312113408926132 2.13102158291506e-06 7.10727641172902e-06 0.00179503634148866 4.22687434273395e-06 6.56927989490917e-06 4.35873984016374e-06
2.87232562052115e-06 0.00301334095462526 2.05099167832117e-06 5.76728209077155e-06 0.00179250870456524 4.0980086921938e-06 7.2111785082859e-06 4.16569884011346e-06
2.7193210889154e-06 0.00291517482843396 1.97486089409338e-06 4.39790486421862e-06 0.00179014965982575 3.9806213054542e-06 7.26512421975472e-06 3.98423756319274e-06
2.57679845253287e-06 0.00290906266250445 1.90237262454493e-06 4.72746932603381e-06 0.00178795501327064 3.86833882709317e-06 6.67545468150478e-06 3.81354158776835e-06
2.44395363369612e-06 0.00291340270745613 1.83331164066403e-06 4.41044802944481e-06 0.00178591954912488 3.76382515634004e-06 6.76012740666718e-06 3.65288092978019e-06


==> plots/Dat/r_5_nu_150_pass.dat <==
aS_V aS_GC aS_RSI aS_GC_RE neNMF_GC neNMF_RSI neNMF_GC_RE neNMF_V
0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264
0.0140877563078297 0.00849664586481612 0.0462811604499629 0.0079714297233634 0.00887067519626263 0.0138373409277473 0.00882485736798443 0.0143779370776598
0.00758047461920203 0.00471066835019727 0.00184339537310851 0.00483971885479274 0.00496595912413138 0.00254382823946586 0.00536220720885165 0.00673156674628783
0.00431448551548086 0.00285927045241349 0.000914347489501084 0.0028223312182303 0.00280449501610137 0.00120160967967506 0.00319758722660011 0.00389667969600079
0.00248996102462729 0.00185254004900648 0.000639827981458685 0.00172615269415141 0.00176987758433201 0.000847820134443914 0.00197612115013983 0.00227582085773943
0.00154240254404036 0.00122387982058168 0.000516340670547812 0.00110909852907955 0.0011883972790857 0.000669745313151074 0.00125086575244663 0.0014306932399835
0.00102700345514894 0.000881056866865706 0.000442444236042415 0.000807406743521797 0.000840214995814018 0.000561657823961439 0.000842431801704875 0.000957020482551579
0.000735342348995563 0.000674249240736856 0.000393090981898246 0.000623426001073867 0.000661192546928495 0.000489804271134139 0.000616062132599659 0.000678751524074953
0.000560593925888308 0.000526195703968668 0.000358240935317213 0.000507674515042403 0.000547097435185285 0.000449471701972707 0.00048332627004698 0.000519693243036414
0.000450974113094395 0.000436514310229106 0.000333967599922061 0.000400760941880689 0.000450018724557321 0.000419283402098659 0.000395771507870729 0.000425876683699735
0.000379560379398585 0.000381118571679764 0.000308645091596028 0.000333144886793005 0.000390437103351238 0.000383931926998213 0.000332786648944512 0.000366157510908017
0.000334925923984268 0.000356318483864597 0.000288308288136061 0.000316586243878325 0.000363795940779948 0.0003552713335318 0.000291277100297803 0.00032353216575673
0.000304261097360553 0.000341147668361206 0.000273488449082525 0.000285111747983368 0.000337402729491991 0.000333861368399876 0.000266432352696557 0.00029325006561456
0.000283007067273676 0.000331627909940645 0.000263863644491273 0.000271665022667079 0.000312599817126989 0.000316719915182796 0.000252981989403932 0.000270481856082617
0.000267444174595534 0.000324358373268075 0.000254876528265231 0.000254576594311308 0.000293679484872716 0.000306261360641199 0.000241905760895544 0.000253862449549521
0.000255324652614098 0.000318463243689669 0.000241492812851355 0.000242702694228863 0.000278742839448242 0.000292227539354567 0.000231155522467239 0.000243976708300824
0.000245293781998077 0.000306223836368538 0.00023202175293754 0.000243086367887032 0.000267239948697204 0.000275431571446237 0.000222576896070362 0.000236233016367268
0.000236526419441436 0.000291988750481723 0.000220853774998184 0.000247373193046959 0.000260516044118377 0.000259807810243185 0.000211399922501171 0.000229731571230565
0.000228512666950625 0.000277853746170491 0.000210671387673069 0.000235653496521089 0.000254738269163408 0.000250101466624075 0.000202890755957879 0.000224312639660743
0.000220957982979435 0.000263550566632853 0.000202681617334861 0.00022546301756705 0.000249620986842203 0.000241578265502244 0.000195199080324647 0.000219460490711559
0.000213684713555019 0.000253674020043231 0.0001955494143863 0.000228562122837555 0.00024525355447937 0.000234157763618223 0.00018200396963118 0.000215029855360228
0.000206585328298553 0.000251003608318729 0.000189157940174117 0.000218404942556044 0.000241247444620673 0.000225076558062163 0.000176905257465693 0.000211200929858936
0.000199591650334153 0.000248593965429733 0.000183411335781074 0.000211305211714717 0.000237466318749105 0.000216822371205674 0.000166472851280179 0.000207596558783828
0.000192662497340088 0.000246380890447991 0.000178225841744002 0.000208192250924409 0.000233873591609617 0.000209012850545395 0.000159048680305335 0.000204188825031769
0.000185783036035487 0.000244308014701247 0.000173524750304127 0.000212132967991546 0.000230650736541329 0.000201581653372584 0.000150561639306535 0.000201070294584095
0.00017894846976908 0.000242346511692392 0.000167311927710813 0.000201067951094963 0.000227546711460253 0.000194759624887234 0.000146666342989628 0.000198073592521812
0.000173820972711577 0.000240464482517168 0.000159581829095154 0.000196755001612562 0.000224509117578982 0.000188218982987567 0.000139801355787286 0.000193271748752441
0.000169229247523726 0.000238626412739863 0.000151903669771492 0.000196163756366937 0.000221533301132831 0.000181932478045435 0.000132622602553276 0.000187196923331298
0.000164634173987689 0.000236808317142369 0.000144292959381258 0.000190276639972365 0.00021862022360559 0.00017587587460156 0.000121747485923788 0.000181014473484446
0.000160033323696476 0.000234992701104049 0.000136772342062857 0.000183208435517034 0.000215976868568412 0.000170286301164514 0.00011378084785005 0.000174359384631831
0.000155421225973367 0.000233169671435701 0.000129362036578133 0.000179174240426717 0.000213390055901832 0.000164869289721068 0.000107066642215672 0.000167591092544584
0.000150794009772638 0.000231340935846135 0.000122084262946053 0.000169099637643303 0.000210973528979712 0.000157314208723568 0.000100213519940333 0.000160709666538818
0.000146150984330035 0.000229498410724494 0.000114969109886874 0.000159475353498479 0.000209898961042336 0.000149850394800242 9.61070808799035e-05 0.00015372707303913
0.000141487774505643 0.000227641386242136 0.000108042775756015 0.000147930313363678 0.000208964343354643 0.000142525746133012 9.02380921238286e-05 0.000148382981305319
0.000136800458497629 0.00022319166962612 0.000101326479138196 0.000139409473875058 0.000208080713782914 0.000135346547402606 8.70699535592194e-05 0.000144600927239372
0.000132089743128405 0.000215941492987912 9.48406133498574e-05 0.000133912160436247 0.000207230732155525 0.00012832215797558 8.11767330751669e-05 0.000140813748848327
0.000127359451825375 0.000208994489722144 8.85997001066465e-05 0.00012564359264192 0.000206407527282893 0.000121460298855677 7.68655464768323e-05 0.000137018568754871
0.000122612270774749 0.000202348729444769 8.26157581942599e-05 0.000117792722881221 0.00020560536580349 0.000114771163197322 7.35075901864329e-05 0.000133213050211428
0.000117854728351207 0.000196001885324219 7.68992426288653e-05 0.000114023758125025 0.000204820018554937 0.000108262553702431 6.9935360488604e-05 0.000129396722474088
0.000113096537842182 0.000189903430669886 7.14614007168644e-05 0.000107778293200558 0.000203701151408638 0.000101942603024703 6.41051814478713e-05 0.000125568343588064
0.00010834867526061 0.000184032311831241 6.62627684005722e-05 0.000100324689141337 0.000201301033864104 9.58064773719028e-05 6.01183938543948e-05 0.000121728825223519
0.000103458128466856 0.000178332239293982 6.06935074075746e-05 9.88401229153074e-05 0.000198448735966973 8.98752348916912e-05 5.66752969178774e-05 0.000115685243703342
9.66577358408199e-05 0.000172781720673411 5.55306911483839e-05 9.36850683931686e-05 0.000188771119532957 8.41617429089353e-05 5.39469513317104e-05 0.000108904323009704
9.01333584239369e-05 0.000167340353430909 5.07655562359098e-05 8.91533715245263e-05 0.000183220885174655 7.8677748140108e-05 5.06059441991842e-05 0.000102328219862278
8.38984286420671e-05 0.000161981651222112 4.63866930299973e-05 8.5936704408712e-05 0.00018124327274116 7.33034469821144e-05 4.76260889996703e-05 9.59758093187746e-05
7.79678298552103e-05 0.000156691559617373 4.2369144129139e-05 8.25415077140243e-05 0.000179290478520415 6.84178870771504e-05 4.35838202410413e-05 9.03341683052059e-05
7.23433027402806e-05 0.000151470453726623 3.86901131191528e-05 7.73119242630354e-05 0.000177360920342314 6.36097727504128e-05 4.12084763609465e-05 8.4879056513539e-05
6.70224205886213e-05 0.000146290017304666 3.53277495898465e-05 7.49315154502584e-05 0.000175452562256773 5.9047835356754e-05 3.71781739517061e-05 7.96441406587222e-05
6.2005347839947e-05 0.000141129034233123 3.22619260329604e-05 6.98961723004563e-05 0.000173565687065233 5.47377011843308e-05 3.39065366215741e-05 7.46364670069747e-05
5.72922706863238e-05 0.000135971549474834 2.94759234235724e-05 6.48983562781368e-05 0.000171675986684637 5.06047811985616e-05 3.18005807711764e-05 6.98572230001293e-05
5.28802316998591e-05 0.000130834739118109 2.69483046827146e-05 6.17460375028252e-05 0.000163485794698079 4.67401484644346e-05 2.88696122248403e-05 6.5307595902652e-05
4.87592933663466e-05 0.000125702058324187 2.46543817840709e-05 5.64324412265722e-05 0.000155583931533222 4.31380519074677e-05 2.61527316878487e-05 6.09880009462479e-05
4.49221151920908e-05 0.000120597437305048 2.25728974965214e-05 5.4500351772258e-05 0.000147972600738815 3.9798314188967e-05 2.42473846368898e-05 5.68979812218786e-05
4.13611259164775e-05 0.000116627061111439 2.06862330552941e-05 5.11249394031922e-05 0.000140614297867515 3.66856075382227e-05 2.15725973818108e-05 5.30356580585395e-05
3.80620394953752e-05 0.000112784888081738 1.89783048351476e-05 4.5366421855576e-05 0.000133499846154916 3.38077071896947e-05 1.96875829352632e-05 4.93965945037407e-05
3.50124299601411e-05 0.00010900970630183 1.74328018522711e-05 4.1466498494639e-05 0.000126662216372489 3.11524282889049e-05 1.78353402362021e-05 4.59744622112055e-05
3.22012217479734e-05 0.000105308735929551 1.61085621271988e-05 3.89021618894397e-05 0.000120100954625809 2.87239391839946e-05 1.6806925640827e-05 4.2764482907913e-05
2.96139504687391e-05 0.000101690893164758 1.50925671182174e-05 3.70969178106177e-05 0.000113798164070834 2.64853372092623e-05 1.54944854668336e-05 3.97601492918653e-05
2.72368677672742e-05 9.81558012136913e-05 1.4282471429688e-05 3.42860024699215e-05 0.000107724164678229 2.49452199895295e-05 1.55038507130671e-05 3.6951477327878e-05
2.50578855801324e-05 9.46849709922076e-05 1.35746172712797e-05 3.1614532665751e-05 0.000101878836947785 2.3577580849859e-05 1.3461822321979e-05 3.4331435358527e-05
2.306504038172e-05 9.12772375193746e-05 1.29078880449347e-05 3.02048615816792e-05 9.62316363063876e-05 2.22888012653764e-05 1.24234029664672e-05 3.18928353467524e-05
2.14226849713354e-05 8.79361388574956e-05 1.22796787388971e-05 2.85169603189657e-05 9.07623245000867e-05 2.10793789891811e-05 1.17206258629204e-05 2.96266890844805e-05
2.00924484554192e-05 8.46565102189049e-05 1.16875314405763e-05 2.64099837489997e-05 8.54409189403474e-05 1.99447387641892e-05 1.07577701106033e-05 2.75234897882578e-05
1.88564409798288e-05 8.14566424601702e-05 1.11290666129339e-05 2.48747243563257e-05 8.0700726581046e-05 1.88805667309994e-05 1.02633703578328e-05 2.55747426521515e-05
1.77080826962805e-05 7.83388906977329e-05 1.04607609203095e-05 2.35722338634161e-05 7.61863320678605e-05 1.78579486473574e-05 9.52857523456338e-06 2.3778892622652e-05
1.66411597289797e-05 7.53103187688665e-05 9.78156247539006e-06 2.15956466941303e-05 7.18804571675924e-05 1.68493730582138e-05 8.99388618477196e-06 2.21963075350248e-05
1.56492742121237e-05 7.14009252943228e-05 9.15759156326638e-06 2.00366251385583e-05 6.77758483650942e-05 1.59079671504907e-05 8.58843315014407e-06 2.07302934281424e-05
1.47264101188815e-05 6.72090846760946e-05 8.58351746373985e-06 1.85007351951515e-05 6.38762643400737e-05 1.50287628122254e-05 7.79251231210348e-06 1.93717888971435e-05
1.38679359554776e-05 6.32799947450847e-05 8.05453668477022e-06 1.7036115260806e-05 6.01800564921574e-05 1.4206881410628e-05 7.55330303209774e-06 1.8179196233746e-05
1.306916353479e-05 5.96054278083248e-05 7.56664374413413e-06 1.60421151471132e-05 5.66894258223407e-05 1.34429105620317e-05 7.02981034626446e-06 1.70653496390268e-05
1.23253328216799e-05 5.61785561542503e-05 7.11609726818521e-06 1.49701170388496e-05 5.33978677957878e-05 1.27274097099272e-05 6.56548218592831e-06 1.60300607429798e-05
1.16325776982456e-05 5.29663425138339e-05 6.69942146648394e-06 1.43285866792741e-05 5.1232747325263e-05 1.20574259955106e-05 6.09188196381979e-06 1.50680743837605e-05
1.09867427156376e-05 4.99452513429213e-05 6.31373033573393e-06 1.3186590795243e-05 4.97680143526785e-05 1.14299852310623e-05 5.84358045740413e-06 1.41743650179022e-05
1.03841464606202e-05 4.70995461665105e-05 5.95625882126582e-06 1.30112823950282e-05 4.83532572103007e-05 1.08420096106207e-05 5.57703705493027e-06 1.33436219321993e-05
9.8215105441111e-06 4.44290201804931e-05 5.65697949841496e-06 1.22364680095051e-05 4.69890872267376e-05 1.02977953831782e-05 5.41508020602558e-06 1.25715798074314e-05
9.29605533794895e-06 4.19312601702247e-05 5.37722768389706e-06 1.1499334627085e-05 4.57179330528956e-05 9.80183215951444e-06 5.33879330112385e-06 1.18538217396683e-05
8.80500339234353e-06 3.96080957942374e-05 5.11483701478224e-06 1.11929268427715e-05 4.44891875583358e-05 9.33524103112855e-06 5.10730767315821e-06 1.11863599090747e-05
8.34560895822387e-06 3.74518480304613e-05 4.86848946569787e-06 1.04825064183366e-05 4.33028242462825e-05 8.90116200374912e-06 4.99291741825785e-06 1.05654202155103e-05
7.91575446230695e-06 3.54403617465284e-05 4.63702065353481e-06 1.01489811986035e-05 4.21565775289397e-05 8.49173469725882e-06 4.88026971571335e-06 9.9874194988454e-06
7.51345179903188e-06 3.35687128584876e-05 4.41938250683003e-06 9.72834857066397e-06 4.10576474040264e-05 8.10560116486199e-06 4.53251262137051e-06 9.45310434787387e-06
7.13675831393104e-06 3.18226720924097e-05 4.2145595965532e-06 9.20028893347385e-06 4.00229708985598e-05 7.74109632489005e-06 4.36581386549475e-06 8.97992024973197e-06
6.7837431831657e-06 3.01928851152947e-05 4.02166133368299e-06 8.81998675716509e-06 3.90208150152434e-05 7.39690543875442e-06 4.13413467491517e-06 8.5366595278567e-06
6.45263237770439e-06 2.86705081394208e-05 3.83991246409693e-06 8.35411325921108e-06 3.80489956973126e-05 7.07699839706902e-06 4.11588702598424e-06 8.12055881517744e-06
6.14182488871094e-06 2.72445029918349e-05 3.66857875115244e-06 7.67278998661235e-06 3.710469722889e-05 6.77410379618636e-06 3.97038020561921e-06 7.72949308393001e-06
5.84985574938027e-06 2.59075057694545e-05 3.50696397532009e-06 7.26179517854507e-06 3.61869368556319e-05 6.48933151572669e-06 3.74068549460262e-06 7.38524063826402e-06
5.57535413073909e-06 2.46595099657043e-05 3.35444845040978e-06 6.89365399596325e-06 3.52947323398117e-05 6.23373962961941e-06 3.59238027636403e-06 7.05749634452412e-06
5.31710162477723e-06 2.34934850921394e-05 3.21043407328044e-06 6.40828875774904e-06 3.44292069712647e-05 5.99031903448662e-06 3.66837094604339e-06 6.74791481838384e-06
5.07401243245405e-06 2.24016483903207e-05 3.074297612594e-06 6.22665353308065e-06 3.35906784612011e-05 5.76495888252862e-06 3.46153489766944e-06 6.45547560215318e-06
4.84495920666575e-06 2.13821916342111e-05 2.94549981740425e-06 5.96238160068452e-06 3.27787383163353e-05 5.54972669498221e-06 3.37514797283929e-06 6.17914608829216e-06
4.60921984282865e-06 2.04315502588437e-05 2.82359707021798e-06 5.44900510000301e-06 3.19936774850572e-05 5.34460937277752e-06 3.34361470315916e-06 5.91792117967023e-06
4.32944935751916e-06 1.95467556789959e-05 2.70817644228781e-06 5.20072348301539e-06 3.12663751496396e-05 5.14910776403116e-06 3.20764264435474e-06 5.6708350268467e-06
4.07083666140505e-06 1.87235376496754e-05 2.59884748720344e-06 5.03195023283561e-06 3.05625804666215e-05 4.96905716210332e-06 3.09470103024121e-06 5.43697580412773e-06
3.8315223417983e-06 1.79545191941167e-05 2.49523715135328e-06 4.79634571351923e-06 2.98844959243882e-05 4.79805682574072e-06 3.05525791972655e-06 5.21842019703832e-06
3.60984623298687e-06 1.72391151085887e-05 2.39698199838124e-06 4.66314131638283e-06 2.92324500428601e-05 4.6467026310147e-06 3.01275979181602e-06 5.0168721582595e-06
3.40435883599557e-06 1.65706766898024e-05 2.30374212300884e-06 4.53569668565128e-06 2.83677100923606e-05 4.50096754912268e-06 3.01243061325765e-06 4.78325618087584e-06
3.21376942149129e-06 1.59448018303112e-05 2.21518736979324e-06 4.29424061741264e-06 2.68463717894314e-05 4.36111017208283e-06 2.89539647135026e-06 4.56428284971712e-06
3.03679815982152e-06 1.53568347841448e-05 2.13102158291506e-06 4.14305084437996e-06 2.54217733940381e-05 4.22687434273395e-06 2.77554104147804e-06 4.35873984016374e-06
2.87232562052115e-06 1.47523424878724e-05 2.05099167832117e-06 3.94744975124437e-06 2.40932098890943e-05 4.0980086921938e-06 2.6187732562439e-06 4.16569884011346e-06
2.7193210889154e-06 1.41632411825215e-05 1.97486089409338e-06 3.80450078146804e-06 2.28547422931787e-05 3.9806213054542e-06 2.60329277413354e-06 3.98423756319274e-06
2.57679845253287e-06 1.36114296158657e-05 1.90237262454493e-06 3.57370576345751e-06 2.17004367482951e-05 3.86833882709317e-06 2.48774429786722e-06 3.81354158776835e-06
2.44395363369612e-06 1.30944969708978e-05 1.83331164066403e-06 3.40911243024489e-06 2.06238858131163e-05 3.76382515634004e-06 2.44961024175977e-06 3.65288092978019e-06


==> plots/Dat/r_5_nu_50_pass.dat <==
aS_V aS_GC aS_RSI aS_GC_RE neNMF_GC neNMF_RSI neNMF_GC_RE neNMF_V
0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264 0.982765649422264
0.0140877563078297 0.00661333217798507 0.0462811604499629 0.00676378636617226 0.00658639631238563 0.0138373409277473 0.00743084093569687 0.0143779370776598
0.00758047461920203 0.00351142720896102 0.00184339537310851 0.00368099342808022 0.00392217929778596 0.00254382823946586 0.00394644662595879 0.00673156674628783
0.00431448551548086 0.00214945103176139 0.000914347489501084 0.00237947142671954 0.00241757093535624 0.00120160967967506 0.00234884455496486 0.00389667969600079
0.00248996102462729 0.00162053153219163 0.000639827981458685 0.00152317509296188 0.00165596075949903 0.000847820134443914 0.00161759929297253 0.00227582085773943
0.00154240254404036 0.00125518084004119 0.000516340670547812 0.00106870018404826 0.00124409812179658 0.000669745313151074 0.00112368750161551 0.0014306932399835
0.00102700345514894 0.00100528046348391 0.000442444236042415 0.000756666114163202 0.00101515096685041 0.000561657823961439 0.000837220529745598 0.000957020482551579
0.000735342348995563 0.000865205906815364 0.000393090981898246 0.000630290488393222 0.000861929442168232 0.000489804271134139 0.000674329601248181 0.000678751524074953
0.000560593925888308 0.000743055425562554 0.000358240935317213 0.000527762588996534 0.000805260309553563 0.000449471701972707 0.000533420742817217 0.000519693243036414
0.000450974113094395 0.000626938732396297 0.000333967599922061 0.000433654984766114 0.000733344430299661 0.000419283402098659 0.0004436727374811 0.000425876683699735
0.000379560379398585 0.000559984690418865 0.000308645091596028 0.000412034940890211 0.00067428585121471 0.000383931926998213 0.000400268319812145 0.000366157510908017
0.000334925923984268 0.000535233082099145 0.000288308288136061 0.000377342836240443 0.000630760015161193 0.0003552713335318 0.000356984836240403 0.00032353216575673
0.000304261097360553 0.000493844291248595 0.000273488449082525 0.000335182621795109 0.000593962711343471 0.000333861368399876 0.000326548636815944 0.00029325006561456
0.000283007067273676 0.000478892089819028 0.000263863644491273 0.000338829108445139 0.000540627186493492 0.000316719915182796 0.000312131318186571 0.000270481856082617
0.000267444174595534 0.000468042677508438 0.000254876528265231 0.000326924275721644 0.000494403147994551 0.000306261360641199 0.00028643532950596 0.000253862449549521
0.000255324652614098 0.000459128707933767 0.000241492812851355 0.000316312247488325 0.000460771652452551 0.000292227539354567 0.000268513477828722 0.000243976708300824
0.000245293781998077 0.000451314371116002 0.00023202175293754 0.000295105366045025 0.000436808366319879 0.000275431571446237 0.000261326657995568 0.000236233016367268
0.000236526419441436 0.000443998934414529 0.000220853774998184 0.000276257176933784 0.000419191584620733 0.000259807810243185 0.000257058962423762 0.000229731571230565
0.000228512666950625 0.000431387509870239 0.000210671387673069 0.000257815547336678 0.000411697988424441 0.000250101466624075 0.000251488472217781 0.000224312639660743
0.000220957982979435 0.000411069334471702 0.000202681617334861 0.000251768330062928 0.000407575952335738 0.000241578265502244 0.000234033507744887 0.000219460490711559
0.000213684713555019 0.000393593101178872 0.0001955494143863 0.000225348628673114 0.000402007251035179 0.000234157763618223 0.000237700772151062 0.000215029855360228
0.000206585328298553 0.000381585732874829 0.000189157940174117 0.000216066351740473 0.000390395657332059 0.000225076558062163 0.000227158821438901 0.000211200929858936
0.000199591650334153 0.000372445980536396 0.000183411335781074 0.000208795439825431 0.000387159072967447 0.000216822371205674 0.000211121180161806 0.000207596558783828
0.000192662497340088 0.000362907518554705 0.000178225841744002 0.000191416207269493 0.000384657557261814 0.000209012850545395 0.000211218359919694 0.000204188825031769
0.000185783036035487 0.000353243702401062 0.000173524750304127 0.000187466613591456 0.000382629739128739 0.000201581653372584 0.000200656635361271 0.000201070294584095
0.00017894846976908 0.00034371458091042 0.000167311927710813 0.000180996942668551 0.000380390868717652 0.000194759624887234 0.000182637846102946 0.000198073592521812
0.000173820972711577 0.000339204930516938 0.000159581829095154 0.000162891003201728 0.000380596430077115 0.000188218982987567 0.000165350136117763 0.000193271748752441
0.000169229247523726 0.00033726480934952 0.000151903669771492 0.00015312350890709 0.000383619725214474 0.000181932478045435 0.000159970197559887 0.000187196923331298
0.000164634173987689 0.000335828177528541 0.000144292959381258 0.000141159302335064 0.000387175518029 0.00017587587460156 0.000165729941154493 0.000181014473484446
0.000160033323696476 0.000334824699317577 0.000136772342062857 0.000131709692667174 0.000391076704855789 0.000170286301164514 0.000141672444324695 0.000174359384631831
0.000155421225973367 0.000334104583574062 0.000129362036578133 0.000130929886334176 0.000390877956781475 0.000164869289721068 0.000134962130346765 0.000167591092544584
0.000150794009772638 0.000333564015895666 0.000122084262946053 0.000122939827123953 0.000379399806297612 0.000157314208723568 0.000130949040145841 0.000160709666538818
0.000146150984330035 0.000331953267431683 0.000114969109886874 0.000113296101599216 0.000367810324059802 0.000149850394800242 0.000118636833359242 0.00015372707303913
0.000141487774505643 0.000323198289582741 0.000108042775756015 0.000103241963133305 0.000365908037498545 0.000142525746133012 0.000113084832286933 0.000148382981305319
0.000136800458497629 0.000315261020132476 0.000101326479138196 0.000102632603096323 0.000364066979233726 0.000135346547402606 0.000105507518016011 0.000144600927239372
0.000132089743128405 0.000307961428821123 9.48406133498574e-05 9.30953019877512e-05 0.000362002305290042 0.00012832215797558 0.00010232839762874 0.000140813748848327
0.000127359451825375 0.000292928780371412 8.85997001066465e-05 7.92300712765822e-05 0.000359807294510091 0.000121460298855677 9.77386404428477e-05 0.000137018568754871
0.000122612270774749 0.000293460400290146 8.26157581942599e-05 7.45004121006415e-05 0.000357536846879106 0.000114771163197322 9.63573013978079e-05 0.000133213050211428
0.000117854728351207 0.000282121710569779 7.68992426288653e-05 6.73876004405607e-05 0.000349173262058023 0.000108262553702431 9.09978678831987e-05 0.000129396722474088
0.000113096537842182 0.000270212806218726 7.14614007168644e-05 6.61224493552249e-05 0.000340914011025754 0.000101942603024703 8.08682596022163e-05 0.000125568343588064
0.00010834867526061 0.000257768268600034 6.62627684005722e-05 5.93887864329729e-05 0.000333552291786806 9.58064773719028e-05 7.82284109972553e-05 0.000121728825223519
0.000103458128466856 0.000245034831016902 6.06935074075746e-05 5.26388721767498e-05 0.000325769349154408 8.98752348916912e-05 7.69572670960155e-05 0.000115685243703342
9.66577358408199e-05 0.000232135808455901 5.55306911483839e-05 4.88854035740557e-05 0.000318361726704698 8.41617429089353e-05 7.32288346232253e-05 0.000108904323009704
9.01333584239369e-05 0.000219371940725171 5.07655562359098e-05 4.23600724164136e-05 0.000311457911055168 7.8677748140108e-05 6.45297690621396e-05 0.000102328219862278
8.38984286420671e-05 0.000206814528519824 4.63866930299973e-05 3.90520810520883e-05 0.000304609799720477 7.33034469821144e-05 6.11252912205443e-05 9.59758093187746e-05
7.79678298552103e-05 0.000194545295371167 4.2369144129139e-05 3.44383130196441e-05 0.000297854731440921 6.84178870771504e-05 5.55578032981812e-05 9.03341683052059e-05
7.23433027402806e-05 0.000188046922741705 3.86901131191528e-05 3.40312232079304e-05 0.00029114530685883 6.36097727504128e-05 5.37227709582293e-05 8.4879056513539e-05
6.70224205886213e-05 0.000182855822938833 3.53277495898465e-05 3.29819490621017e-05 0.00028441785369147 5.9047835356754e-05 5.38497085981064e-05 7.96441406587222e-05
6.2005347839947e-05 0.000177614123561583 3.22619260329604e-05 2.76925589833256e-05 0.000277586977541981 5.47377011843308e-05 5.17967257569988e-05 7.46364670069747e-05
5.72922706863238e-05 0.000175890937025491 2.94759234235724e-05 2.43869715090574e-05 0.000270599992898377 5.06047811985616e-05 4.47613815256094e-05 6.98572230001293e-05
5.28802316998591e-05 0.000176263203826002 2.69483046827146e-05 2.45468084742029e-05 0.000263453320940171 4.67401484644346e-05 4.48283618775719e-05 6.5307595902652e-05
4.87592933663466e-05 0.000180937157944277 2.46543817840709e-05 2.20909063990845e-05 0.000256229837295112 4.31380519074677e-05 4.08207064341895e-05 6.09880009462479e-05
4.49221151920908e-05 0.000187862452476796 2.25728974965214e-05 2.34716465471743e-05 0.000248920972848103 3.9798314188967e-05 3.80738622012536e-05 5.68979812218786e-05
4.13611259164775e-05 0.000196323055013198 2.06862330552941e-05 1.92117241034118e-05 0.000239152281224893 3.66856075382227e-05 3.7118959729915e-05 5.30356580585395e-05
3.80620394953752e-05 0.000206419766567007 1.89783048351476e-05 1.72953177777093e-05 0.000227269931865718 3.38077071896947e-05 3.66624676141343e-05 4.93965945037407e-05
3.50124299601411e-05 0.000209567399939839 1.74328018522711e-05 1.61609747303896e-05 0.000216264559344496 3.11524282889049e-05 3.41280463732385e-05 4.59744622112055e-05
3.22012217479734e-05 0.000205386053881654 1.61085621271988e-05 1.50290436469284e-05 0.000206136306822446 2.87239391839946e-05 3.29932445502055e-05 4.2764482907913e-05
2.96139504687391e-05 0.000201377274173586 1.50925671182174e-05 1.41353509852971e-05 0.000199893644015848 2.64853372092623e-05 3.15511696952734e-05 3.97601492918653e-05
2.72368677672742e-05 0.000197509424235901 1.4282471429688e-05 1.38350366312413e-05 0.000201259044541937 2.49452199895295e-05 2.95840237920399e-05 3.6951477327878e-05
2.50578855801324e-05 0.00019373978007778 1.35746172712797e-05 1.27155772340721e-05 0.000197016437345833 2.3577580849859e-05 2.9120644091315e-05 3.4331435358527e-05
2.306504038172e-05 0.000190102884043843 1.29078880449347e-05 1.12697999688496e-05 0.000189964397789641 2.22888012653764e-05 2.69248254543163e-05 3.18928353467524e-05
2.14226849713354e-05 0.000187186314532444 1.22796787388971e-05 1.1895453206439e-05 0.000187076243154895 2.10793789891811e-05 2.5047656314993e-05 2.96266890844805e-05
2.00924484554192e-05 0.000188508069664058 1.16875314405763e-05 9.58946708072042e-06 0.000184796273578296 1.99447387641892e-05 2.26013293889629e-05 2.75234897882578e-05
1.88564409798288e-05 0.000189865399299722 1.11290666129339e-05 9.88830707602102e-06 0.00018271617682062 1.88805667309994e-05 2.25877338583658e-05 2.55747426521515e-05
1.77080826962805e-05 0.000191267167006195 1.04607609203095e-05 8.53510002495439e-06 0.000180858059081147 1.78579486473574e-05 1.96605813441835e-05 2.3778892622652e-05
1.66411597289797e-05 0.000192706116920258 9.78156247539006e-06 8.65207856888711e-06 0.000179189700888237 1.68493730582138e-05 1.94306030041983e-05 2.21963075350248e-05
1.56492742121237e-05 0.000194182051572806 9.15759156326638e-06 7.77962843228903e-06 0.000177724083499449 1.59079671504907e-05 1.86435404285092e-05 2.07302934281424e-05
1.47264101188815e-05 0.000195705725765734 8.58351746373985e-06 7.42981427158072e-06 0.00017637436325705 1.50287628122254e-05 1.74135463841291e-05 1.93717888971435e-05
1.38679359554776e-05 0.000197266861113419 8.05453668477022e-06 6.87386582100409e-06 0.000175221909648292 1.4206881410628e-05 1.66662583873472e-05 1.8179196233746e-05
1.306916353479e-05 0.000198859524167649 7.56664374413413e-06 6.78642245961794e-06 0.000174227451962474 1.34429105620317e-05 1.65978685381549e-05 1.70653496390268e-05
1.23253328216799e-05 0.00020049369918888 7.11609726818521e-06 6.30919189704467e-06 0.000173377799485367 1.27274097099272e-05 1.60427385301033e-05 1.60300607429798e-05
1.16325776982456e-05 0.000202148633957076 6.69942146648394e-06 6.35329887968845e-06 0.000172697539975639 1.20574259955106e-05 1.56880142018912e-05 1.50680743837605e-05
1.09867427156376e-05 0.000203838437858179 6.31373033573393e-06 5.33334738534644e-06 0.000164996121963537 1.14299852310623e-05 1.71857529957126e-05 1.41743650179022e-05
1.03841464606202e-05 0.000205577748382387 5.95625882126582e-06 4.97614807978836e-06 0.000165613657051596 1.08420096106207e-05 1.45341577102038e-05 1.33436219321993e-05
9.8215105441111e-06 0.00020738906671947 5.65697949841496e-06 4.65818748508223e-06 0.000166091641687633 1.02977953831782e-05 1.43541325496879e-05 1.25715798074314e-05
9.29605533794895e-06 0.000209265133870841 5.37722768389706e-06 4.63771518352049e-06 0.000163885470269068 9.80183215951444e-06 1.31831178344285e-05 1.18538217396683e-05
8.80500339234353e-06 0.000206469463114911 5.11483701478224e-06 4.24938130814502e-06 0.000156526527716861 9.33524103112855e-06 1.30351997835414e-05 1.11863599090747e-05
8.34560895822387e-06 0.000202206620965434 4.86848946569787e-06 4.25866259090585e-06 0.000149204166863524 8.90116200374912e-06 1.17109303975755e-05 1.05654202155103e-05
7.91575446230695e-06 0.000198287457101128 4.63702065353481e-06 3.83728955221609e-06 0.000141802610773955 8.49173469725882e-06 1.10714185589964e-05 9.9874194988454e-06
7.51345179903188e-06 0.00019464803608379 4.41938250683003e-06 3.84060501907534e-06 0.000141188497805711 8.10560116486199e-06 1.05365970370829e-05 9.45310434787387e-06
7.13675831393104e-06 0.00019129374837365 4.2145595965532e-06 3.63453012507556e-06 0.000141506654211205 7.74109632489005e-06 9.57316897271972e-06 8.97992024973197e-06
6.7837431831657e-06 0.000188092397437509 4.02166133368299e-06 3.53564821865911e-06 0.000141838910385522 7.39690543875442e-06 1.02870532332167e-05 8.5366595278567e-06
6.45263237770439e-06 0.000185004453952629 3.83991246409693e-06 3.22680339643741e-06 0.000142188497521661 7.07699839706902e-06 8.64064027613149e-06 8.12055881517744e-06
6.14182488871094e-06 0.000181991974716133 3.66857875115244e-06 3.06577381654942e-06 0.000142550347381222 6.77410379618636e-06 8.34883036435399e-06 7.72949308393001e-06
5.84985574938027e-06 0.000179107416353707 3.50696397532009e-06 2.9848003395466e-06 0.000142867006310856 6.48933151572669e-06 8.17794357371542e-06 7.38524063826402e-06
5.57535413073909e-06 0.000176342969697357 3.35444845040978e-06 2.82850947620292e-06 0.00014319130392307 6.23373962961941e-06 7.94576843065874e-06 7.05749634452412e-06
5.31710162477723e-06 0.000173681881080238 3.21043407328044e-06 2.76155770413146e-06 0.000143511005593155 5.99031903448662e-06 7.19052692853859e-06 6.74791481838384e-06
5.07401243245405e-06 0.000171110657402255 3.074297612594e-06 2.60793374095973e-06 0.000143814259285738 5.76495888252862e-06 6.77968172347675e-06 6.45547560215318e-06
4.84495920666575e-06 0.000168642238850358 2.94549981740425e-06 2.36967076372237e-06 0.000144108244368186 5.54972669498221e-06 6.54935381651972e-06 6.17914608829216e-06
4.60921984282865e-06 0.000166252411825063 2.82359707021798e-06 2.3903727923436e-06 0.000144369135964565 5.34460937277752e-06 6.6727238025083e-06 5.91792117967023e-06
4.32944935751916e-06 0.000163923819619997 2.70817644228781e-06 2.24953097166054e-06 0.000144424940513903 5.14910776403116e-06 5.73702291031598e-06 5.6708350268467e-06
4.07083666140505e-06 0.000161660287233709 2.59884748720344e-06 2.19261591064252e-06 0.0001424456784497 4.96905716210332e-06 5.1287835493951e-06 5.43697580412773e-06
3.8315223417983e-06 0.000159462030199072 2.49523715135328e-06 2.08067746274079e-06 0.000140551106973177 4.79805682574072e-06 4.92296601554821e-06 5.21842019703832e-06
3.60984623298687e-06 0.000157324737051364 2.39698199838124e-06 2.0095293372273e-06 0.00013874269488072 4.6467026310147e-06 4.74129315637656e-06 5.0168721582595e-06
3.40435883599557e-06 0.000155250390532941 2.30374212300884e-06 1.89702014378713e-06 0.000137219787928495 4.50096754912268e-06 4.36907954998506e-06 4.78325618087584e-06
3.21376942149129e-06 0.000153247882879875 2.21518736979324e-06 1.83534063071135e-06 0.000135725499894429 4.36111017208283e-06 4.44777342196175e-06 4.56428284971712e-06
3.03679815982152e-06 0.000151332766585916 2.13102158291506e-06 1.78812637954577e-06 0.000134280562998192 4.22687434273395e-06 4.20349989509047e-06 4.35873984016374e-06
2.87232562052115e-06 0.000149480369487858 2.05099167832117e-06 1.73138093658834e-06 0.00013288011760377 4.0980086921938e-06 4.05518669410879e-06 4.16569884011346e-06
2.7193210889154e-06 0.000147685190349206 1.97486089409338e-06 1.75541495372964e-06 0.000131522048964723 3.9806213054542e-06 4.0852229775904e-06 3.98423756319274e-06
2.57679845253287e-06 0.000145968934413251 1.90237262454493e-06 1.55546014470703e-06 0.000130393838442943 3.86833882709317e-06 3.9212493493396e-06 3.81354158776835e-06
2.44395363369612e-06 0.000144321917933773 1.83331164066403e-06 1.74606147964684e-06 0.00012926559236495 3.76382515634004e-06 3.72618959881953e-06 3.65288092978019e-06


==> plots/Dat_W/100_nu_1_GC.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	5.2008e-05	0.00022505	0.00047105	2.3162e-05	0.00020819	0.00040947	5.8054e-05	0.00024629	0.00036807	1.9198e-05	0.0002636	0.00036414
30	6.8927e-05	0.00029927	0.00042774	7.4851e-05	0.00027161	0.00049231	0.00012464	0.00029008	0.00041367	0.00016173	0.000275	0.00046637
50	0.00013048	0.00027321	0.0003708	0.00017932	0.00025651	0.00042607	0.00011607	0.0002988	0.00053645	0.00017502	0.00024076	0.00044142
70	0.00014836	0.00036588	0.00046483	0.00021411	0.00044814	0.00062188	0.00033341	0.00055691	0.00072562	0.00018069	0.00042293	0.00053615
90	0.0048421	0.0062306	0.0077629	0.01328	0.014843	0.037294	0.01896	0.021511	0.025695	0.017209	0.025523	0.038612


==> plots/Dat_W/100_nu_1_GC_RE.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	0.00014882	0.00025486	0.00044357	8.3636e-05	0.00021615	0.00065846	0.00010574	0.00024868	0.00063835	8.4387e-05	0.00026176	0.00064762
30	0.00010994	0.00025207	0.00045477	0.00012245	0.00031757	0.0019489	0.00022965	0.00037322	0.00053384	0.00023356	0.00036928	0.0024309
50	0.00020508	0.00041187	0.0006391	0.00025847	0.00047038	0.001287	0.00029648	0.00058335	0.0034987	0.00032329	0.00058295	0.0035915
70	0.00077131	0.0010951	0.001744	0.0014804	0.0023634	0.040027	0.0016447	0.0027565	0.0059165	0.0011492	0.0031307	0.035339
90	0.036822	0.04224	0.052529	0.047198	0.076089	0.21786	0.038254	0.053414	0.06902	0.038147	0.065773	0.27258


==> plots/Dat_W/100_nu_1_GC_RE_Mstep.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	6.3694e-05	0.00029895	0.00041871	5.7804e-05	0.00020316	0.00035247	0.00011372	0.00024251	0.0003136	3.7289e-05	0.0001749	0.00028518
30	0.00013457	0.00027104	0.0004405	9.0191e-05	0.00022264	0.00032207	9.777e-05	0.00027741	0.00049111	0.00018236	0.00032729	0.00040371
50	5.1841e-05	0.00034142	0.00046229	0.00016479	0.00035439	0.00054168	0.00018183	0.0003499	0.00048183	0.00022824	0.00041092	0.00055986
70	0.00055039	0.00080563	0.001353	0.0013272	0.0018837	0.0032625	0.0013139	0.0016594	0.0020318	0.0012619	0.0021204	0.0054438
90	0.043584	0.049235	0.061648	0.057971	0.073922	0.092199	0.061383	0.078793	0.097855	0.072911	0.090079	0.10899


==> plots/Dat_W/100_nu_1_GC_RE_woNaNs.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	0.00014882	0.00025486	0.00044357	8.3636e-05	0.00021615	0.00065846	0.00010574	0.00024868	0.00063835	8.4387e-05	0.00026176	0.00064762
30	0.00010994	0.00025207	0.00045477	0.00012245	0.00031757	0.0019489	0.00022965	0.00037322	0.00053384	0.00023356	0.00036928	0.0024309
50	0.00020508	0.00041187	0.0006391	0.00025847	0.00047038	0.001287	0.00029648	0.00058335	0.0034987	0.00032329	0.00058295	0.0035915
70	0.00077131	0.0010951	0.001744	0.0014804	0.0023634	0.040027	0.0016447	0.0027565	0.0059165	0.0011492	0.0031307	0.035339
90	0.036822	0.04224	0.052529	0.047198	0.076089	0.21786	0.038254	0.053414	0.06902	0.038147	0.065773	0.27258


==> plots/Dat_W/100_nu_20_GC.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	5.8524e-08	1.5403e-07	4.6225e-07	3.3124e-08	1.2341e-07	6.011e-07	1.7379e-07	2.8452e-07	5.6973e-07	3.4527e-08	1.6915e-07	4.2157e-07
30	9.6734e-08	4.7651e-07	2.2795e-06	1.1523e-07	2.8388e-07	3.1504e-06	1.668e-07	7.082e-07	5.7345e-06	1.5623e-07	4.8961e-07	3.5018e-06
50	8.8374e-07	4.1066e-06	3.7308e-05	2.4986e-07	1.7026e-06	0.00013326	1.2649e-06	2.453e-06	0.00010306	6.5408e-07	3.7338e-06	7.9404e-05
70	7.5505e-06	2.1905e-05	0.00018455	1.1369e-05	1.7766e-05	0.00053862	1.5275e-05	8.6554e-05	0.00051717	6.9064e-05	0.00018436	0.0037368
90	0.013304	0.014873	0.017552	0.016699	0.020052	0.030484	0.051354	0.085448	0.14335	0.10143	0.17783	0.37738


==> plots/Dat_W/100_nu_20_GC_RE.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	3.4929e-07	3.1493e-06	0.00017039	4.1575e-07	NaN	0.13249	1.383e-06	4.8003e-06	0.00017891	1.0809e-06	5.0804e-06	0.01964
30	1.8525e-06	1.1367e-05	0.00020659	2.2327e-06	NaN	0.0013609	1.3575e-06	5.9907e-06	0.00029039	1.6384e-06	6.5011e-06	0.00030823
50	4.6381e-06	4.117e-05	0.00023606	5.1978e-06	NaN	0.00099559	9.4453e-06	6.3116e-05	0.00055044	9.0896e-06	8.2497e-05	0.00037685
70	0.0010013	0.0016322	0.0048253	0.00086841	0.0013816	0.04373	0.0035109	0.0041638	0.0069134	0.0036171	0.0048429	0.04294
90	0.055592	0.063777	0.078149	0.059172	0.070709	0.26294	0.079165	0.16053	0.3198	0.078954	0.18706	0.40083


==> plots/Dat_W/100_nu_20_GC_RE_Mstep.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	2.3391e-06	1.9483e-05	0.00017191	5.6817e-06	2.2371e-05	8.9874e-05	2.4575e-06	2.421e-05	0.00018526	3.6364e-06	1.4908e-05	0.00016896
30	2.7332e-05	0.00023744	0.00051277	0.00017627	0.00031147	0.00051615	0.00018792	0.00026191	0.00043506	0.00018597	0.00029198	0.00039554
50	0.0021937	0.0066674	0.0073191	0.0019961	0.0066311	0.0071258	0.0062787	0.0067352	0.0069577	0.0063002	0.0067904	0.0069795
70	0.038445	0.074349	0.079976	0.038901	0.072848	0.07787	0.071838	0.074679	0.13478	0.071505	0.07501	0.13693
90	0.35445	0.36703	0.44602	0.35799	0.44337	0.45172	0.43769	0.44374	0.53094	0.43886	0.44489	0.45446


==> plots/Dat_W/100_nu_20_GC_RE_woNaNs.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	3.4929e-07	3.1493e-06	0.00017039	4.1575e-07	2.5561e-06	0.13249	1.383e-06	4.8003e-06	0.00017891	1.0809e-06	5.0804e-06	0.01964
30	1.8525e-06	1.1367e-05	0.00020659	2.2327e-06	7.2631e-06	0.0013609	1.3575e-06	5.9907e-06	0.00029039	1.6384e-06	6.5011e-06	0.00030823
50	4.6381e-06	4.117e-05	0.00023606	5.1978e-06	3.1503e-05	0.00099559	9.4453e-06	6.3116e-05	0.00055044	9.0896e-06	8.2497e-05	0.00037685
70	0.0010013	0.0016322	0.0048253	0.00086841	0.0013816	0.04373	0.0035109	0.0041638	0.0069134	0.0036171	0.0048429	0.04294
90	0.055592	0.063777	0.078149	0.059172	0.070709	0.26294	0.079165	0.16053	0.3198	0.078954	0.18706	0.40083


==> plots/Dat_W/100_nu_50_GC.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	1.4214e-08	8.4671e-08	4.4244e-07	1.4706e-08	3.1742e-08	4.5519e-07	3.6357e-08	8.9035e-08	2.5088e-07	2.8019e-08	2.5364e-07	0.00043964
30	4.5846e-08	1.2597e-07	7.2398e-07	3.8679e-08	2.1466e-07	1.1249e-06	4.585e-08	2.1012e-07	8.2363e-07	9.4236e-08	6.2326e-07	0.074223
50	2.2492e-07	4.4637e-07	1.5305e-06	3.3308e-07	9.8362e-07	9.5709e-06	6.562e-07	3.9284e-06	0.0002769	1.7319e-06	5.0306e-05	0.0021501
70	7.1042e-05	8.3661e-05	0.00015386	7.9252e-05	0.00013983	0.0010466	0.001037	0.0036195	0.0067808	0.011439	0.022066	0.078645
90	0.034621	0.041503	0.047168	0.045327	0.053622	0.10016	0.14514	0.25914	0.56193	0.31194	0.4647	0.67291


==> plots/Dat_W/100_nu_50_GC_RE.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	1.8721e-07	3.2529e-06	0.00016166	2.3598e-07	NaN	0.00013393	3.4034e-07	5.5351e-06	0.00042435	7.5223e-07	5.9601e-05	0.022273
30	9.1788e-07	6.1832e-06	9.5623e-05	6.001e-07	NaN	2.8928e-05	4.6886e-07	6.9462e-06	5.415e-05	1.0464e-06	7.1122e-06	0.00081941
50	1.5688e-05	3.3392e-05	0.00017214	8.4813e-06	3.2204e-05	0.0009276	2.0803e-05	5.8981e-05	0.00034208	4.712e-05	0.00025962	0.0067864
70	0.004417	0.0071393	0.010305	0.0045775	0.0074479	0.061993	0.0069188	0.011755	0.017088	0.0092675	0.021941	0.043721
90	0.088704	0.11644	0.1401	0.088601	0.13955	0.23752	0.19355	0.30799	0.58013	0.22162	0.40094	0.58051


==> plots/Dat_W/100_nu_50_GC_RE_Mstep.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	0.00035733	0.00044237	0.00054996	0.00038371	0.00043508	0.00054326	0.00035818	0.00041685	0.00055336	0.0003789	0.00041076	0.00054746
30	0.012705	0.013698	0.01396	0.01224	0.013356	0.014151	0.012548	0.013589	0.014217	0.012598	0.01317	0.013603
50	0.076562	0.080753	0.08426	0.077326	0.08028	0.082442	0.077294	0.079693	0.084363	0.07605	0.079512	0.084923
70	0.25427	0.26169	0.27429	0.25231	0.25874	0.26767	0.25567	0.25953	0.26678	0.24983	0.26177	0.2643
90	0.65405	0.66122	0.67046	0.64964	0.65859	0.66662	0.65021	0.6581	0.67007	0.65015	0.65945	0.67308


==> plots/Dat_W/100_nu_50_GC_RE_woNaNs.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	1.8721e-07	3.2529e-06	0.00016166	2.3598e-07	3.7102e-06	0.00013393	3.4034e-07	5.5351e-06	0.00042435	7.5223e-07	5.9601e-05	0.022273
30	9.1788e-07	6.1832e-06	9.5623e-05	6.001e-07	4.8733e-06	2.8928e-05	4.6886e-07	6.9462e-06	5.415e-05	1.0464e-06	7.1122e-06	0.00081941
50	1.5688e-05	3.3392e-05	0.00017214	8.4813e-06	3.2204e-05	0.0009276	2.0803e-05	5.8981e-05	0.00034208	4.712e-05	0.00025962	0.0067864
70	0.004417	0.0071393	0.010305	0.0045775	0.0074479	0.061993	0.0069188	0.011755	0.017088	0.0092675	0.021941	0.043721
90	0.088704	0.11644	0.1401	0.088601	0.13955	0.23752	0.19355	0.30799	0.58013	0.22162	0.40094	0.58051


==> plots/Dat_W/10_nu_1_GC.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	0.00030069	0.00052296	0.0011481	0.00021966	0.00063464	0.00099846	6.9072e-05	0.00066305	0.0010615	0.0004013	0.00062872	0.0011168
30	0.00030549	0.00070886	0.0016174	0.00062554	0.00099357	0.0019147	0.00040185	0.00084272	0.0013873	0.00046644	0.00087035	0.0015137
50	0.00055023	0.00093783	0.0012558	0.0017748	0.0049101	0.010961	0.0031124	0.0046374	0.0096239	0.0040031	0.0065423	0.011653
70	0.0020776	0.0030481	0.0052582	0.016951	0.021372	0.033764	0.019297	0.025555	0.039459	0.017588	0.026402	0.040903
90	0.020015	0.023757	0.032231	0.089833	0.16314	0.30959	0.072625	0.16714	0.32249	0.10618	0.22274	0.33499


==> plots/Dat_W/10_nu_1_GC_RE.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	0.00081237	0.0023545	0.0052547	0.00078523	0.0018333	0.0090978	0.00099888	0.0023679	0.0038503	0.00090379	0.001985	0.011468
30	0.0018632	0.0059602	0.013312	0.0010577	0.0059703	0.070843	0.0021814	0.0063722	0.012661	0.0019685	0.0064872	0.046636
50	0.010901	0.022533	0.044779	0.012745	0.025537	0.17891	0.01194	0.026534	0.053191	0.01181	0.040666	0.15704
70	0.042015	0.084539	0.31701	0.039267	0.08073	0.33501	0.038438	0.07975	0.23541	0.040331	0.085464	0.26041
90	0.53839	2.0717	23.045	0.39414	0.75828	1.8106	0.41089	0.59309	1.1432	0.3006	0.46049	0.80394


==> plots/Dat_W/10_nu_1_GC_RE_Mstep.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	5.9395e-05	0.0002878	0.00076975	0.0001935	0.00052146	0.00075174	0.00034466	0.00071457	0.0013014	0.00041633	0.00093039	0.0015431
30	0.00043105	0.00099535	0.0016831	0.00099334	0.0014548	0.0037681	0.00036013	0.001204	0.0018517	0.00073301	0.0013404	0.0030747
50	0.0016962	0.0032525	0.0085594	0.0064469	0.0099084	0.014299	0.0071621	0.010581	0.015679	0.008834	0.012234	0.019743
70	0.012413	0.014549	0.017832	0.021299	0.026351	0.029996	0.024709	0.031353	0.042182	0.026229	0.029727	0.057529
90	0.035606	0.047774	0.060885	0.10092	0.16789	0.289	0.10982	0.22058	0.35286	0.12748	0.2247	0.35019


==> plots/Dat_W/10_nu_1_GC_RE_woNaNs.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	0.00081237	0.0023545	0.0052547	0.00078523	0.0018333	0.0090978	0.00099888	0.0023679	0.0038503	0.00090379	0.001985	0.011468
30	0.0018632	0.0059602	0.013312	0.0010577	0.0059703	0.070843	0.0021814	0.0063722	0.012661	0.0019685	0.0064872	0.046636
50	0.010901	0.022533	0.044779	0.012745	0.025537	0.17891	0.01194	0.026534	0.053191	0.01181	0.040666	0.15704
70	0.042015	0.084539	0.31701	0.039267	0.08073	0.33501	0.038438	0.07975	0.23541	0.040331	0.085464	0.26041
90	0.53839	2.0717	23.045	0.39414	0.75828	1.8106	0.41089	0.59309	1.1432	0.3006	0.46049	0.80394


==> plots/Dat_W/10_nu_20_GC.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	0.00065412	0.002034	0.0056103	0.00016654	0.0010679	0.0047676	0.00056821	0.0011473	0.0033957	0.00015769	0.0017683	0.0030261
30	0.00017458	0.0019332	0.0044933	0.00026898	0.0017194	0.0033755	0.00032479	0.0023654	0.0068005	0.00073946	0.0029767	0.041647
50	0.0012993	0.0032108	0.0064314	0.0004121	0.0035703	0.0050498	0.002442	0.0079563	0.018987	0.0040218	0.0096652	0.13432
70	0.0072195	0.009907	0.011235	0.0071914	0.0094241	0.014489	0.022801	0.085287	0.24063	0.031226	0.16176	0.35748
90	0.031269	0.037273	0.04774	0.037599	0.047865	0.080762	0.22158	0.50272	0.61824	0.40119	0.57554	0.63886


==> plots/Dat_W/10_nu_20_GC_RE.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	0.00012088	0.0021906	0.0044206	0.00027715	NaN	0.0040091	0.00071823	0.0022258	0.0066957	0.00061405	0.0017287	0.31391
30	0.0012497	0.0042763	0.013545	0.001405	0.0074971	0.018668	0.001177	0.0052702	0.011962	0.0021602	0.0066963	0.034779
50	0.012609	0.02094	0.06371	0.013748	0.02316	0.19799	0.014785	0.034131	0.10331	0.015029	0.092533	0.1455
70	0.046455	0.10075	0.22385	0.050512	0.09927	0.34819	0.055081	0.13505	0.24856	0.054536	0.20374	0.27779
90	0.36066	0.47091	1.4827	0.29843	0.38694	0.57189	0.38975	0.50362	0.60327	0.45373	0.54375	0.59774


==> plots/Dat_W/10_nu_20_GC_RE_Mstep.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	3.4811e-07	1.4824e-06	9.9358e-06	8.5589e-07	1.6386e-06	2.6952e-05	9.4847e-06	0.00029808	0.002482	2.6273e-05	0.0004308	0.00087186
30	6.0721e-05	0.00036444	0.0011306	0.00010576	0.00046785	0.00068654	0.003067	0.009642	0.022415	0.0033721	0.0091923	0.021687
50	0.0019163	0.0036915	0.0057627	0.0031685	0.0054807	0.009477	0.023691	0.033213	0.068178	0.015889	0.050118	0.072584
70	0.01754	0.023713	0.028041	0.017036	0.022878	0.030323	0.10493	0.16302	0.22382	0.096467	0.14745	0.18984
90	0.11861	0.16299	0.24031	0.14296	0.17434	0.22138	0.36598	0.51593	0.60229	0.42171	0.55269	0.66907


==> plots/Dat_W/10_nu_20_GC_RE_woNaNs.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	0.00012088	0.0021906	0.0044206	0.00027715	0.0019768	0.0040091	0.00071823	0.0022258	0.0066957	0.00061405	0.0017287	0.31391
30	0.0012497	0.0042763	0.013545	0.001405	0.0074971	0.018668	0.001177	0.0052702	0.011962	0.0021602	0.0066963	0.034779
50	0.012609	0.02094	0.06371	0.013748	0.02316	0.19799	0.014785	0.034131	0.10331	0.015029	0.092533	0.1455
70	0.046455	0.10075	0.22385	0.050512	0.09927	0.34819	0.055081	0.13505	0.24856	0.054536	0.20374	0.27779
90	0.36066	0.47091	1.4827	0.29843	0.38694	0.57189	0.38975	0.50362	0.60327	0.45373	0.54375	0.59774


==> plots/Dat_W/10_nu_50_GC.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	0.0011785	0.0018095	0.0066151	0.00048094	0.0018121	0.007131	0.00054219	0.0018301	0.0093224	0.00059593	0.0023312	0.54513
30	0.00061186	0.0027333	0.0037526	0.00085479	0.002413	0.0058354	0.0024493	0.0081205	0.046343	0.0035204	0.036056	0.24319
50	0.0021295	0.0041045	0.0092501	0.0017409	0.0041642	0.0066265	0.0078492	0.11398	0.19741	0.010431	0.13496	0.36126
70	0.010418	0.011386	0.012889	0.009191	0.012592	0.026012	0.16226	0.32695	0.43759	0.29597	0.32512	0.56397
90	0.057819	0.086472	0.14422	0.067012	0.10896	0.31303	0.6128	0.71398	0.82627	0.64838	0.70228	0.8164


==> plots/Dat_W/10_nu_50_GC_RE.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	0.00080364	0.002554	0.005141	0.00067881	NaN	0.0062211	0.0007482	0.0027341	0.0053203	0.0011982	0.0039645	0.08725
30	0.0012387	0.0051775	0.020114	0.0016956	NaN	0.015775	0.0047336	0.014858	0.044989	0.0063981	0.021081	0.056372
50	0.0098297	0.01733	0.033916	0.011054	0.020651	0.19776	0.040085	0.093701	0.31996	0.07056	0.13806	0.47946
70	0.041807	0.081017	1	0.046674	0.22761	1	0.21935	0.3392	0.42206	0.22243	0.37579	0.45019
90	0.3121	0.37976	1	0.31008	NaN	1	0.5454	0.68134	0.74103	0.64628	0.68628	0.77192


==> plots/Dat_W/10_nu_50_GC_RE_Mstep.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	3.2972e-05	5.9125e-05	0.00038264	2.6064e-05	0.00011715	0.0006637	0.0067544	0.011186	0.066266	0.0054087	0.0083188	0.01657
30	0.0028865	0.0081645	0.011866	0.0026798	0.0049558	0.011901	0.042091	0.050486	0.064413	0.039715	0.047159	0.17645
50	0.015654	0.029467	0.044847	0.019034	0.032075	0.052197	0.11294	0.13732	0.15777	0.10657	0.12975	0.16076
70	0.085671	0.10772	0.13191	0.080787	0.11195	0.13724	0.22994	0.30765	0.55466	0.26355	0.30448	0.5521
90	0.33479	0.44606	0.53905	0.3663	0.44926	0.46927	0.63263	0.67501	0.79348	0.59404	0.65158	0.79998


==> plots/Dat_W/10_nu_50_GC_RE_woNaNs.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	0.00080364	0.002554	0.005141	0.00067881	0.00133	0.0062211	0.0007482	0.0027341	0.0053203	0.0011982	0.0039645	0.08725
30	0.0012387	0.0051775	0.020114	0.0016956	0.0049817	0.015775	0.0047336	0.014858	0.044989	0.0063981	0.021081	0.056372
50	0.0098297	0.01733	0.033916	0.011054	0.020651	0.19776	0.040085	0.093701	0.31996	0.07056	0.13806	0.47946
70	0.041807	0.081017	1	0.046674	0.22761	1	0.21935	0.3392	0.42206	0.22243	0.37579	0.45019
90	0.3121	0.37976	1	0.31008	0.37717	1	0.5454	0.68134	0.74103	0.64628	0.68628	0.77192


==> plots/Dat_W/150_nu_1_GC.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	6.8987e-05	0.00023496	0.00037758	5.7639e-05	0.00020991	0.00028749	5.7655e-05	0.0002246	0.00042364	4.5536e-05	0.00018453	0.00034415
30	0.00014749	0.0002632	0.00040644	6.2727e-05	0.0001998	0.00041083	7.9835e-05	0.00027044	0.00040951	0.00013734	0.00028808	0.00039199
50	0.00014014	0.00030186	0.00039821	0.00010535	0.000295	0.00048876	0.00020708	0.00032622	0.00048141	0.00019231	0.0003275	0.00043896
70	0.00021748	0.00032054	0.00044691	0.00014003	0.00038801	0.00064777	0.00031944	0.0005137	0.00070707	0.00015734	0.00042451	0.00058972
90	0.0055789	0.0068242	0.0092911	0.014651	0.017979	0.041803	0.018019	0.020969	0.022397	0.021049	0.026913	0.032502


==> plots/Dat_W/150_nu_1_GC_RE.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	8.5864e-05	0.00029985	0.00046381	5.8654e-05	0.00025267	0.00040031	8.1001e-05	0.00019573	0.00046334	5.7673e-05	0.00014823	0.00049309
30	0.0001171	0.00032706	0.00046085	0.00014767	0.00025539	0.0012947	0.00017706	0.00032614	0.00043866	0.00018091	0.00033636	0.0005312
50	0.00019973	0.00032252	0.00062049	0.0001278	0.00034866	0.00053674	0.00020714	0.00048664	0.00097249	0.00026617	0.0004913	0.00069262
70	0.00045321	0.00066151	0.0010133	0.00095492	0.0012062	0.031762	0.0015784	0.0019037	0.0040663	0.0012077	0.0018365	0.032833
90	0.031707	0.03716	0.043019	0.036543	0.069359	0.18183	0.039358	0.046054	0.052181	0.03777	0.043884	0.17054


==> plots/Dat_W/150_nu_1_GC_RE_Mstep.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	5.497e-05	0.00020625	0.00040948	5.8516e-05	0.00023891	0.00034181	6.6025e-05	0.00025139	0.00033617	0.00012764	0.00020073	0.00040542
30	9.9924e-05	0.00027746	0.00040391	0.00016021	0.00024789	0.00038292	0.00018046	0.00029364	0.00041868	0.0001491	0.00025184	0.00047321
50	0.00022876	0.00033068	0.00047526	0.00022052	0.00037041	0.00044059	0.00020323	0.00045884	0.00052927	0.00022572	0.00039708	0.010241
70	0.0011544	0.0013394	0.0015224	0.0010975	0.0017566	0.0047138	0.0017246	0.0020755	0.0028549	0.0014869	0.0018896	0.007274
90	0.057257	0.06871	0.070344	0.064858	0.080674	0.12825	0.083506	0.097314	0.10702	0.075323	0.1043	0.19127


==> plots/Dat_W/150_nu_1_GC_RE_woNaNs.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	8.5864e-05	0.00029985	0.00046381	5.8654e-05	0.00025267	0.00040031	8.1001e-05	0.00019573	0.00046334	5.7673e-05	0.00014823	0.00049309
30	0.0001171	0.00032706	0.00046085	0.00014767	0.00025539	0.0012947	0.00017706	0.00032614	0.00043866	0.00018091	0.00033636	0.0005312
50	0.00019973	0.00032252	0.00062049	0.0001278	0.00034866	0.00053674	0.00020714	0.00048664	0.00097249	0.00026617	0.0004913	0.00069262
70	0.00045321	0.00066151	0.0010133	0.00095492	0.0012062	0.031762	0.0015784	0.0019037	0.0040663	0.0012077	0.0018365	0.032833
90	0.031707	0.03716	0.043019	0.036543	0.069359	0.18183	0.039358	0.046054	0.052181	0.03777	0.043884	0.17054


==> plots/Dat_W/150_nu_20_GC.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	3.8716e-08	1.9467e-07	1.1161e-06	2.2941e-08	8.3943e-08	1.9982e-07	1.3236e-07	2.8132e-07	1.7829e-06	4.1484e-08	1.1902e-07	8.2065e-07
30	1.3196e-07	2.8366e-07	9.5631e-07	1.03e-07	3.1699e-07	1.3778e-05	1.3009e-07	5.2711e-07	4.3154e-06	1.4234e-07	7.0866e-07	3.2e-06
50	3.5526e-07	2.3139e-06	0.00015933	6.978e-07	4.5617e-06	0.00019503	9.078e-07	3.2108e-06	0.00016087	5.8275e-07	4.6324e-06	0.00013399
70	1.0582e-05	3.5716e-05	0.00015632	9.7834e-06	6.2313e-05	0.00051042	5.6942e-05	0.00012119	0.00035276	6.7081e-05	0.00023008	0.07293
90	0.016792	0.018906	0.023196	0.021841	0.027586	0.072137	0.052268	0.10018	0.12059	0.1405	0.173	0.37024


==> plots/Dat_W/150_nu_20_GC_RE.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	2.5698e-07	6.8456e-07	5.8268e-05	1.3441e-07	2.3768e-06	0.0026184	1.2211e-06	2.8333e-06	9.7223e-06	1.6132e-07	1.7778e-05	0.00051883
30	3.669e-07	3.2082e-06	2.2163e-05	3.3723e-07	3.0698e-06	0.0058901	1.0039e-06	4.8021e-06	0.0001081	1.2455e-07	1.0576e-05	0.00048667
50	3.4303e-06	2.8332e-05	0.00033959	2.5157e-06	3.106e-05	0.0015123	8.2643e-06	3.5328e-05	0.00026619	4.7291e-06	3.0593e-05	0.092461
70	0.00079614	0.0011482	0.0019799	0.00046143	0.00094351	0.001602	0.001198	0.0036943	0.0057037	0.0016296	0.0036129	0.026732
90	0.051053	0.057111	0.067208	0.0529	0.05704	0.21078	0.060763	0.083426	0.12345	0.074955	0.14052	0.19836


==> plots/Dat_W/150_nu_20_GC_RE_Mstep.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	1.0123e-05	3.4624e-05	0.00026902	6.5761e-06	8.4282e-05	0.00016584	1.4516e-05	7.1164e-05	0.00021469	6.6214e-06	4.3232e-05	0.00017825
30	0.00018031	0.0013645	0.0015585	0.0012317	0.001409	0.0015587	0.001194	0.0013531	0.0015664	0.0012529	0.0013795	0.0015452
50	0.0057409	0.020415	0.021144	0.0055814	0.0058606	0.021246	0.019854	0.020749	0.021669	0.019807	0.020588	0.021545
70	0.13099	0.13516	0.13786	0.070758	0.13394	0.13747	0.13125	0.13534	0.13767	0.13039	0.13454	0.13696
90	0.43993	0.53901	0.54487	0.43201	0.53756	0.54361	0.5315	0.5395	0.5445	0.53031	0.53802	0.54743


==> plots/Dat_W/150_nu_20_GC_RE_woNaNs.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	2.5698e-07	6.8456e-07	5.8268e-05	1.3441e-07	2.3768e-06	0.0026184	1.2211e-06	2.8333e-06	9.7223e-06	1.6132e-07	1.7778e-05	0.00051883
30	3.669e-07	3.2082e-06	2.2163e-05	3.3723e-07	3.0698e-06	0.0058901	1.0039e-06	4.8021e-06	0.0001081	1.2455e-07	1.0576e-05	0.00048667
50	3.4303e-06	2.8332e-05	0.00033959	2.5157e-06	3.106e-05	0.0015123	8.2643e-06	3.5328e-05	0.00026619	4.7291e-06	3.0593e-05	0.092461
70	0.00079614	0.0011482	0.0019799	0.00046143	0.00094351	0.001602	0.001198	0.0036943	0.0057037	0.0016296	0.0036129	0.026732
90	0.051053	0.057111	0.067208	0.0529	0.05704	0.21078	0.060763	0.083426	0.12345	0.074955	0.14052	0.19836


==> plots/Dat_W/150_nu_50_GC.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	1.4949e-08	2.7478e-08	8.1897e-08	1.1173e-08	3.0776e-08	1.7371e-07	1.3504e-08	4.1754e-08	1.1233e-07	2.0192e-08	9.5364e-08	0.00016386
30	3.7153e-08	9.6186e-08	2.3758e-07	2.7955e-08	1.2908e-07	3.6114e-07	5.881e-08	2.4435e-07	1.337e-06	6.5917e-08	3.3959e-07	3.1962e-05
50	2.1065e-07	4.6877e-07	6.0738e-06	3.3168e-07	6.7381e-07	3.9179e-06	1.0789e-06	3.8793e-06	0.00013485	1.2559e-06	1.0306e-05	0.00045444
70	4.8561e-05	0.00010354	0.00037735	9.856e-05	0.0001167	0.00077401	0.0014484	0.0029629	0.0058523	0.0054742	0.020881	0.072664
90	0.044753	0.052401	0.061172	0.050833	0.061354	0.11983	0.14037	0.20746	0.25301	0.25704	0.37435	0.55406


==> plots/Dat_W/150_nu_50_GC_RE.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	4.2603e-07	1.5823e-06	1.1717e-05	1.53e-07	NaN	0.00059986	1.9481e-07	7.2242e-07	6.646e-06	1.3341e-07	4.5618e-06	0.0058923
30	3.1341e-07	1.3155e-06	8.5711e-06	1.0002e-07	1.4622e-06	7.9509e-06	3.9765e-07	1.9342e-06	2.4744e-05	2.9288e-07	1.8089e-06	0.022772
50	3.0034e-06	1.2411e-05	6.7535e-05	3.4079e-06	1.0338e-05	0.00021084	2.3172e-05	0.00010562	0.00050209	1.7491e-05	9.249e-05	0.00040989
70	0.0022025	0.006034	0.0081126	0.0031884	0.0056804	0.0082157	0.0064861	0.009165	0.014755	0.0093535	0.016207	0.025637
90	0.095475	0.11198	0.13032	0.10751	0.12664	0.19294	0.15244	0.29067	0.47992	0.20941	0.34054	0.55937


==> plots/Dat_W/150_nu_50_GC_RE_Mstep.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	0.00025674	0.00027866	0.00040073	0.00026158	0.00028135	0.0003503	0.00027141	0.00028187	0.00039412	0.00026605	0.00028147	0.00034457
30	0.011153	0.011762	0.01201	0.011311	0.011732	0.012433	0.011061	0.011653	0.011976	0.011291	0.011656	0.012292
50	0.072237	0.074357	0.077099	0.073126	0.074911	0.076626	0.072304	0.074771	0.075427	0.07181	0.074699	0.077052
70	0.25212	0.2548	0.26027	0.25336	0.25662	0.26041	0.25228	0.25418	0.26131	0.25193	0.25769	0.25901
90	0.65045	0.65573	0.66067	0.65332	0.65689	0.66663	0.64906	0.6595	0.66422	0.65256	0.65602	0.66018


==> plots/Dat_W/150_nu_50_GC_RE_woNaNs.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	4.2603e-07	1.5823e-06	1.1717e-05	1.53e-07	1.4652e-06	0.00059986	1.9481e-07	7.2242e-07	6.646e-06	1.3341e-07	4.5618e-06	0.0058923
30	3.1341e-07	1.3155e-06	8.5711e-06	1.0002e-07	1.4622e-06	7.9509e-06	3.9765e-07	1.9342e-06	2.4744e-05	2.9288e-07	1.8089e-06	0.022772
50	3.0034e-06	1.2411e-05	6.7535e-05	3.4079e-06	1.0338e-05	0.00021084	2.3172e-05	0.00010562	0.00050209	1.7491e-05	9.249e-05	0.00040989
70	0.0022025	0.006034	0.0081126	0.0031884	0.0056804	0.0082157	0.0064861	0.009165	0.014755	0.0093535	0.016207	0.025637
90	0.095475	0.11198	0.13032	0.10751	0.12664	0.19294	0.15244	0.29067	0.47992	0.20941	0.34054	0.55937


==> plots/Dat_W/1_AS.dat <==
MV	Min_RSI_AS	Med_RSI_AS	Max_RSI_AS	Min_ERSI_AS	Med_ERSI_AS	Max_ERSI_AS	Min_ERPI_AS	Med_ERPI_AS	Max_ERPI_AS	Min_RPI_AS	Med_RPI_AS	Max_RPI_AS	Min_EV_AS	Med_EV_AS	Max_EV_AS	Min_V_AS	Med_V_AS	Max_V_AS
10	0.00012042	0.0003061	0.00038856	5.2665e-05	0.00027152	0.00037363	7.559e-05	0.00026277	0.00049399	0.00010109	0.0002774	0.00038866	2.5943e-05	0.00019911	0.00029959	3.2334e-05	0.00021911	0.00031193
30	0.00013743	0.00031106	0.00037975	8.0229e-05	0.00028039	0.00039634	8.2073e-05	0.00027121	0.00038436	0.00010894	0.00031707	0.00043467	2.6867e-05	0.00020187	0.0003433	3.8038e-05	0.00020818	0.00034555
50	0.00027907	0.00035413	0.0004394	0.00029097	0.0003391	0.00040538	0.00024976	0.00033354	0.00041903	0.000228	0.00034866	0.00043557	0.00015925	0.00025884	0.00036986	0.00016347	0.00027344	0.00038215
70	0.00029206	0.00041516	0.0005567	0.00036731	0.00059441	0.00081728	0.00045276	0.00080222	0.0014389	0.00023165	0.00042541	0.00051043	9.0764e-05	0.00025296	0.00037616	0.00010192	0.00025896	0.00039343
90	0.022174	0.032594	0.040409	0.045869	0.059795	0.062263	0.035697	0.046399	0.051936	0.018251	0.027663	0.035203	0.0018076	0.0038866	0.0057849	0.0011889	0.0025995	0.0035726


==> plots/Dat_W/1_NeNMF.dat <==
MV	Min_RSI_NeNMF	Med_RSI_NeNMF	Max_RSI_NeNMF	Min_ERSI_NeNMF	Med_ERSI_NeNMF	Max_ERSI_NeNMF	Min_ERPI_NeNMF	Med_ERPI_NeNMF	Max_ERPI_NeNMF	Min_RPI_NeNMF	Med_RPI_NeNMF	Max_RPI_NeNMF	Min_EV_NeNMF	Med_EV_NeNMF	Max_EV_NeNMF	Min_V_NeNMF	Med_V_NeNMF	Max_V_NeNMF
10	0.00016251	0.00033439	0.00038081	0.00021401	0.00031636	0.0004687	0.00021753	0.00031259	0.00041354	0.00016063	0.00031849	0.00037811	3.414e-05	0.00021583	0.00030468	4.998e-05	0.00023175	0.0003153
30	0.00022035	0.00036429	0.00044597	0.00027505	0.00034899	0.00051019	0.00027791	0.00034009	0.00048487	0.00021511	0.00034442	0.0004488	2.7053e-05	0.00020893	0.00034638	3.8228e-05	0.00022159	0.00035174
50	0.00037952	0.00048252	0.00065412	0.00034996	0.00045269	0.00070635	0.00034973	0.00044913	0.00069105	0.00037689	0.00046255	0.0005705	0.0001718	0.0002861	0.00040623	0.00019907	0.00031148	0.00042456
70	0.00046759	0.00066232	0.00074425	0.00043775	0.00067955	0.0010422	0.00041154	0.00064316	0.00084979	0.00050315	0.00060996	0.00075702	0.00020756	0.00039669	0.00051927	0.00022779	0.00041627	0.00053676
90	0.043746	0.047572	0.056711	0.040084	0.052319	0.058101	0.035956	0.047075	0.059352	0.030568	0.04493	0.049423	0.0041466	0.0066104	0.0091824	0.0036288	0.0061689	0.0084859


==> plots/Dat_W/20_AS.dat <==
MV	Min_RSI_AS	Med_RSI_AS	Max_RSI_AS	Min_ERSI_AS	Med_ERSI_AS	Max_ERSI_AS	Min_ERPI_AS	Med_ERPI_AS	Max_ERPI_AS	Min_RPI_AS	Med_RPI_AS	Max_RPI_AS	Min_EV_AS	Med_EV_AS	Max_EV_AS	Min_V_AS	Med_V_AS	Max_V_AS
10	1.4569e-07	3.3088e-07	6.6192e-06	2.5723e-08	6.643e-08	1.0745e-06	1.5576e-08	4.0745e-08	9.4889e-07	1.1399e-07	1.7089e-07	1.2378e-06	1.9907e-08	1.5255e-07	5.249e-07	3.779e-08	4.7502e-07	8.059e-05
30	9.4892e-08	3.9015e-07	2.2811e-06	3.415e-08	2.3617e-07	3.1938e-06	3.6952e-08	2.5662e-07	1.5891e-05	1.1972e-07	6.6859e-07	2.5957e-05	4.4338e-08	3.1691e-07	3.2826e-06	8.5471e-08	1.4757e-06	1.5965e-05
50	1.0487e-06	2.0087e-06	4.0905e-05	9.7805e-08	2.529e-06	0.00013553	3.8732e-07	2.7065e-06	2.3199e-05	2.662e-07	1.4132e-06	1.6559e-05	4.7066e-06	1.9324e-05	7.2875e-05	1.8576e-06	7.3758e-06	9.1208e-05
70	5.4137e-05	0.0001127	0.0002115	0.0001067	0.00021547	0.00052867	0.00010731	0.00011956	0.00052877	0.0001071	0.00021407	0.00030815	0.0017126	0.0017222	0.0035083	0.00042679	0.00043396	0.00054482
90	0.030813	0.045732	0.056373	0.045914	0.068358	0.083877	0.055712	0.068759	0.083909	0.03074	0.046226	0.055935	0.12377	0.15384	0.18732	0.06721	0.10116	0.12529


==> plots/Dat_W/20_NeNMF.dat <==
MV	Min_RSI_NeNMF	Med_RSI_NeNMF	Max_RSI_NeNMF	Min_ERSI_NeNMF	Med_ERSI_NeNMF	Max_ERSI_NeNMF	Min_ERPI_NeNMF	Med_ERPI_NeNMF	Max_ERPI_NeNMF	Min_RPI_NeNMF	Med_RPI_NeNMF	Max_RPI_NeNMF	Min_EV_NeNMF	Med_EV_NeNMF	Max_EV_NeNMF	Min_V_NeNMF	Med_V_NeNMF	Max_V_NeNMF
10	2.5399e-07	8.7535e-07	3.1672e-06	2.1979e-08	7.6346e-08	3.9862e-07	2.2212e-08	5.5955e-08	1.0273e-06	2.5462e-07	7.5494e-07	3.2838e-06	1.4118e-08	7.6381e-08	2.5869e-07	7.7819e-08	6.6082e-07	0.00012018
30	5.294e-07	1.391e-06	1.8548e-05	4.7929e-08	8.8204e-08	1.4722e-06	4.3141e-08	9.6145e-08	1.255e-06	4.1448e-07	1.2386e-06	2.3458e-05	1.1382e-08	1.3515e-07	6.5876e-07	1.2087e-07	2.0691e-06	3.38e-05
50	7.9447e-07	4.7063e-06	0.00012891	3.4276e-07	2.8267e-06	1.6076e-05	2.5752e-06	2.7436e-06	1.1396e-05	1.3911e-06	4.3888e-06	9.0675e-05	2.7506e-06	4.8131e-06	2.4207e-05	2.2736e-06	1.2045e-05	0.00010568
70	0.0001096	0.00022177	0.00053327	0.00021321	0.0010157	0.0012387	0.00021356	0.0010075	0.001224	0.00010775	0.00022271	0.00093471	0.0010514	0.0012238	0.0012479	0.00042727	0.00085817	0.00096621
90	0.10215	0.12595	0.15436	0.10253	0.12573	0.18795	0.10473	0.12604	0.15513	0.068718	0.10336	0.15626	0.082361	0.15212	0.18767	0.082405	0.15213	0.18848


==> plots/Dat_W/50_AS.dat <==
MV	Min_RSI_AS	Med_RSI_AS	Max_RSI_AS	Min_ERSI_AS	Med_ERSI_AS	Max_ERSI_AS	Min_ERPI_AS	Med_ERPI_AS	Max_ERPI_AS	Min_RPI_AS	Med_RPI_AS	Max_RPI_AS	Min_EV_AS	Med_EV_AS	Max_EV_AS	Min_V_AS	Med_V_AS	Max_V_AS
10	1.2617e-08	3.3726e-08	1.8579e-07	5.9567e-10	1.2706e-09	4.654e-08	1.6475e-10	1.0758e-09	3.876e-08	1.3415e-08	2.5115e-08	7.4287e-08	2.5275e-10	3.3791e-08	8.1393e-08	1.578e-08	1.3579e-07	4.1641e-05
30	2.1023e-08	5.8845e-08	2.6935e-06	4.4978e-10	1.8604e-08	2.7161e-07	1.9187e-10	1.7855e-08	8.9469e-08	1.0401e-08	6.1038e-08	1.5574e-07	6.4503e-06	6.8998e-05	6.9707e-05	7.2474e-07	6.7464e-06	9.6407e-06
50	3.6215e-07	1.3648e-06	1.7379e-05	1.2326e-06	4.5125e-06	1.9145e-05	1.2386e-06	4.4935e-06	1.9475e-05	3.2053e-07	1.2578e-06	4.5143e-06	0.0010061	0.0039539	0.003959	0.00025684	0.00026057	0.0010096
70	0.00021318	0.00042661	0.0017227	0.00085237	0.00085495	0.0017174	0.00085238	0.0008554	0.0017328	0.00021328	0.00042661	0.00085563	0.028327	0.028366	0.057422	0.01401	0.014034	0.014062
90	0.068521	0.084005	0.10282	0.068319	0.12556	0.15387	0.055974	0.12597	0.15486	0.068042	0.083965	0.10268	0.34612	0.42598	0.42625	0.22912	0.28172	0.34625


==> plots/Dat_W/50_NeNMF.dat <==
MV	Min_RSI_NeNMF	Med_RSI_NeNMF	Max_RSI_NeNMF	Min_ERSI_NeNMF	Med_ERSI_NeNMF	Max_ERSI_NeNMF	Min_ERPI_NeNMF	Med_ERPI_NeNMF	Max_ERPI_NeNMF	Min_RPI_NeNMF	Med_RPI_NeNMF	Max_RPI_NeNMF	Min_EV_NeNMF	Med_EV_NeNMF	Max_EV_NeNMF	Min_V_NeNMF	Med_V_NeNMF	Max_V_NeNMF
10	2.1137e-08	5.7189e-08	2.2113e-07	1.1573e-09	3.7247e-09	6.051e-08	8.7315e-10	3.64e-09	6.0508e-08	2.1368e-08	7.8535e-08	2.2703e-07	1.7864e-08	4.9728e-08	1.119e-07	3.7678e-08	1.781e-07	8.1433e-05
30	5.0857e-08	1.2738e-07	1.6572e-06	1.0698e-09	7.599e-09	7.4237e-07	1.3549e-09	6.7568e-09	8.8934e-08	6.2141e-08	1.1924e-07	1.9427e-06	5.735e-05	5.8856e-05	6.011e-05	7.8427e-07	6.6287e-06	9.9174e-06
50	1.266e-06	1.724e-05	6.7742e-05	6.5756e-05	6.7431e-05	0.00025714	6.5756e-05	6.7476e-05	0.00025713	4.4605e-06	1.7228e-05	2.0945e-05	0.002058	0.0022957	0.0025109	0.00025719	0.0010053	0.0010354
70	0.00085526	0.0017144	0.0034523	0.0017163	0.0043579	0.011341	0.0017162	0.0043655	0.014023	0.00085423	0.00085598	0.0034523	0.01403	0.028347	0.028382	0.014023	0.014038	0.028328
90	0.12615	0.23114	0.28399	0.28335	0.3484	0.42842	0.28405	0.34777	0.42788	0.10308	0.23118	0.2846	0.34613	0.3464	0.4261	0.28155	0.34633	0.34651


==> plots/Dat_W/50_nu_1_GC.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	4.3591e-05	0.00017649	0.00038529	1.9713e-05	0.00019941	0.00044431	0.00013073	0.00025141	0.00043639	6.8513e-05	0.00024283	0.00042584
30	0.00012228	0.0002232	0.00047217	9.024e-05	0.00031442	0.0004449	0.00011028	0.00029983	0.00046865	0.00016447	0.00030199	0.00043171
50	0.00016319	0.00033554	0.00049635	0.00015321	0.00028944	0.00055026	0.00012849	0.00037063	0.00050172	0.00014581	0.00034931	0.00057326
70	0.00014639	0.00039178	0.00057358	0.00027398	0.00054555	0.00067048	0.00031315	0.00064421	0.00082086	0.00044336	0.00063201	0.00096163
90	0.0041182	0.0062739	0.0085188	0.019794	0.02415	0.039646	0.024564	0.030227	0.043735	0.024264	0.031577	0.056448


==> plots/Dat_W/50_nu_1_GC_RE.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	0.00015529	0.00043404	0.0013557	0.00011929	0.00024393	0.00066447	0.00020885	0.00037306	0.00087856	0.00015353	0.00034936	0.00081382
30	0.00024563	0.00053931	0.00079261	0.00024728	0.00054508	0.0022272	0.00024276	0.00052129	0.0010119	0.00027879	0.00062137	0.004813
50	0.00033173	0.00054305	0.0008194	0.00021651	0.00057121	0.023235	0.00039553	0.00087157	0.0017649	0.00037279	0.0011387	0.023636
70	0.001571	0.0045714	0.0098924	0.0031896	0.0099711	0.10444	0.0045193	0.0084429	0.011945	0.0050958	0.0099819	0.11458
90	0.064628	0.078542	0.12645	0.077904	0.11436	0.30138	0.070403	0.093952	0.12045	0.074088	0.11379	0.29293


==> plots/Dat_W/50_nu_1_GC_RE_Mstep.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	8.5501e-05	0.0002778	0.00040687	5.565e-05	0.00025594	0.00040786	4.9323e-05	0.00018883	0.00039116	0.00011119	0.00032017	0.00046082
30	0.00010333	0.00032473	0.00042976	9.0395e-05	0.00028525	0.00048413	0.00020587	0.00030246	0.00047789	7.0523e-05	0.00021911	0.00050632
50	0.00020233	0.00037782	0.00059802	0.00025473	0.00046408	0.00066045	0.00016625	0.0003944	0.00061355	0.00031683	0.00050127	0.00098082
70	0.00062364	0.00089659	0.0011378	0.0012527	0.0021696	0.003364	0.0021675	0.0025985	0.003192	0.0020967	0.0025439	0.0047422
90	0.040342	0.043771	0.04934	0.055017	0.075323	0.099931	0.085273	0.09711	0.12202	0.060305	0.096245	0.13972


==> plots/Dat_W/50_nu_1_GC_RE_woNaNs.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	0.00015529	0.00043404	0.0013557	0.00011929	0.00024393	0.00066447	0.00020885	0.00037306	0.00087856	0.00015353	0.00034936	0.00081382
30	0.00024563	0.00053931	0.00079261	0.00024728	0.00054508	0.0022272	0.00024276	0.00052129	0.0010119	0.00027879	0.00062137	0.004813
50	0.00033173	0.00054305	0.0008194	0.00021651	0.00057121	0.023235	0.00039553	0.00087157	0.0017649	0.00037279	0.0011387	0.023636
70	0.001571	0.0045714	0.0098924	0.0031896	0.0099711	0.10444	0.0045193	0.0084429	0.011945	0.0050958	0.0099819	0.11458
90	0.064628	0.078542	0.12645	0.077904	0.11436	0.30138	0.070403	0.093952	0.12045	0.074088	0.11379	0.29293


==> plots/Dat_W/50_nu_20_GC.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	2.2596e-08	3.137e-07	1.1696e-06	6.9892e-08	3.9344e-07	3.4471e-06	1.0524e-07	6.4888e-07	3.2272e-06	1.0061e-07	5.0823e-07	7.9131e-06
30	3.393e-07	7.5606e-07	1.0619e-05	3.622e-07	1.9115e-06	2.4565e-05	1.1058e-07	9.4557e-07	6.8811e-06	3.7839e-07	2.9033e-06	2.995e-05
50	4.947e-07	4.876e-06	1.0428e-05	1.2373e-06	3.6894e-06	1.7822e-05	2.3424e-06	6.6164e-06	0.0003403	2.186e-06	2.7589e-05	0.00045858
70	6.9655e-06	2.2812e-05	0.00023922	1.706e-05	3.7602e-05	0.00034311	9.0754e-05	0.00029184	0.0027002	0.00011474	0.0014687	0.0065359
90	0.017259	0.018832	0.021619	0.018365	0.021565	0.031594	0.063987	0.083338	0.15724	0.093994	0.31331	0.55891


==> plots/Dat_W/50_nu_20_GC_RE.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	4.259e-06	5.5637e-05	0.00063004	1.1528e-06	NaN	0.0021468	9.5145e-06	6.6957e-05	0.00030861	7.6142e-06	0.0002276	0.18756
30	2.8385e-06	0.00014002	0.0016999	1.047e-05	NaN	0.0020598	4.9235e-06	6.2957e-05	0.00077421	7.2697e-06	0.00013297	0.22645
50	3.9428e-05	0.00013565	0.0006277	3.6372e-05	8.9785e-05	0.0023237	2.6773e-05	0.0004989	0.0013695	2.7953e-05	0.00047112	0.0014196
70	0.0031576	0.0071	0.011685	0.0038535	0.0082647	0.12036	0.0057183	0.010525	0.026016	0.0067778	0.011505	0.11737
90	0.069587	0.099112	0.12379	0.076527	0.10545	0.34041	0.16375	0.29344	0.42653	0.16511	0.26624	0.49477


==> plots/Dat_W/50_nu_20_GC_RE_Mstep.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	1.5004e-06	3.5521e-06	5.5714e-05	7.3467e-07	3.454e-06	0.00013091	1.4887e-06	2.1631e-05	0.00018565	2.6302e-06	1.6473e-05	0.00015844
30	1.1476e-05	7.251e-05	0.00018811	8.5053e-06	5.2224e-05	0.00024681	6.54e-05	0.00012772	0.00031421	6.5867e-05	0.0001306	0.00049899
50	0.00082185	0.0011285	0.0014549	0.00090858	0.0011344	0.0013937	0.0031063	0.0036418	0.010325	0.0027797	0.0034366	0.0099743
70	0.014705	0.027461	0.030199	0.025874	0.027843	0.03056	0.045662	0.076008	0.084459	0.047244	0.080558	0.14593
90	0.24301	0.25178	0.31463	0.23964	0.25612	0.32126	0.3518	0.43742	0.46208	0.36703	0.4512	0.56095


==> plots/Dat_W/50_nu_20_GC_RE_woNaNs.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	4.259e-06	5.5637e-05	0.00063004	1.1528e-06	0.00012176	0.0021468	9.5145e-06	6.6957e-05	0.00030861	7.6142e-06	0.0002276	0.18756
30	2.8385e-06	0.00014002	0.0016999	1.047e-05	0.00011316	0.0020598	4.9235e-06	6.2957e-05	0.00077421	7.2697e-06	0.00013297	0.22645
50	3.9428e-05	0.00013565	0.0006277	3.6372e-05	8.9785e-05	0.0023237	2.6773e-05	0.0004989	0.0013695	2.7953e-05	0.00047112	0.0014196
70	0.0031576	0.0071	0.011685	0.0038535	0.0082647	0.12036	0.0057183	0.010525	0.026016	0.0067778	0.011505	0.11737
90	0.069587	0.099112	0.12379	0.076527	0.10545	0.34041	0.16375	0.29344	0.42653	0.16511	0.26624	0.49477


==> plots/Dat_W/50_nu_50_GC.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	4.6109e-07	1.1144e-06	3.4301e-06	2.2783e-07	3.6527e-06	1.7523e-05	4.3736e-08	1.5985e-06	1.1158e-05	4.8506e-07	5.9621e-06	0.00011333
30	2.3154e-07	2.0077e-06	6.9641e-05	6.2359e-07	2.7981e-06	2.4112e-05	2.7611e-07	2.8498e-06	1.1987e-05	4.5054e-07	3.6581e-06	0.00042744
50	5.3949e-07	2.3179e-06	1.628e-05	9.8226e-07	6.5119e-06	4.7847e-05	5.3101e-06	2.8659e-05	0.00029053	1.7803e-05	0.00015106	0.088923
70	0.0001336	0.00022901	0.00056045	0.00014436	0.00046334	0.0022102	0.0041183	0.01152	0.079579	0.0060481	0.04639	0.16269
90	0.035031	0.041479	0.048274	0.042464	0.058909	0.15216	0.22014	0.56195	0.6916	0.40195	0.57198	0.67695


==> plots/Dat_W/50_nu_50_GC_RE.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	2.5194e-06	7.3745e-05	0.00079095	8.519e-06	NaN	0.00024405	5.9145e-06	4.3537e-05	0.00044571	3.2595e-06	0.00017156	0.070878
30	2.9655e-06	4.4134e-05	0.00074057	9.8634e-06	NaN	0.00046229	7.9437e-06	8.4287e-05	0.00087707	8.0464e-06	0.00010324	0.0017695
50	0.00013381	0.00039841	0.0010006	0.00011877	0.00031793	0.0008957	0.00014025	0.0012024	0.0032725	0.00050393	0.0021154	0.023908
70	0.011256	0.013985	0.016916	0.011638	0.015468	0.11767	0.016523	0.030562	0.12238	0.018754	0.076711	0.19091
90	0.12246	0.14125	0.16967	0.12249	0.15278	0.32876	0.37549	0.5791	0.68826	0.37551	0.58617	0.69005


==> plots/Dat_W/50_nu_50_GC_RE_Mstep.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	2.5438e-05	3.7139e-05	0.00018115	2.6824e-05	3.1075e-05	6.2328e-05	2.7377e-05	0.00096737	0.0011361	2.8088e-05	0.0008688	0.0012048
30	0.0022607	0.0026446	0.0031883	0.0022905	0.0027498	0.0030663	0.0025302	0.017989	0.019658	0.0023299	0.017772	0.019443
50	0.026146	0.029844	0.032224	0.02791	0.029795	0.034426	0.085242	0.089008	0.094672	0.082263	0.086265	0.093132
70	0.13335	0.14281	0.15461	0.13287	0.14269	0.14705	0.2574	0.26701	0.28053	0.14779	0.26612	0.29068
90	0.52792	0.54471	0.57831	0.52705	0.54466	0.56415	0.64683	0.66266	0.68166	0.55171	0.66043	0.67992


==> plots/Dat_W/50_nu_50_GC_RE_woNaNs.dat <==
MV	Min_GC_AS	Med_GC_AS	Max_GC_AS	Min_EGC_AS	Med_EGC_AS	Max_EGC_AS	Min_GC_NeNMF	Med_GC_NeNMF	Max_GC_NeNMF	Min_EGC_NeNMF	Med_EGC_NeNMF	Max_EGC_NeNMF
10	2.5194e-06	7.3745e-05	0.00079095	8.519e-06	5.289e-05	0.00024405	5.9145e-06	4.3537e-05	0.00044571	3.2595e-06	0.00017156	0.070878
30	2.9655e-06	4.4134e-05	0.00074057	9.8634e-06	8.8558e-05	0.00046229	7.9437e-06	8.4287e-05	0.00087707	8.0464e-06	0.00010324	0.0017695
50	0.00013381	0.00039841	0.0010006	0.00011877	0.00031793	0.0008957	0.00014025	0.0012024	0.0032725	0.00050393	0.0021154	0.023908
70	0.011256	0.013985	0.016916	0.011638	0.015468	0.11767	0.016523	0.030562	0.12238	0.018754	0.076711	0.19091
90	0.12246	0.14125	0.16967	0.12249	0.15278	0.32876	0.37549	0.5791	0.68826	0.37551	0.58617	0.69005

